CDFCI: High-Performance Parallel Software for Quantum Many-Body Eigenvalue Problems

CDFCI is a shared-memory parallel numerical program for computing low-lying eigenpairs of large-scale, non-relativistic fermionic Hamiltonians. The software is designed to handle a broad class of many-body quantum models, including both ab initio electronic structure Hamiltonians and lattice-based Hamiltonians arising in condensed matter physics. CDFCI combines an efficient coordinate-descent-based selected configuration interaction algorithm with dedicated parallelization strategies, achieving high performance on modern multi-core architectures. Benchmark results on representative quantum chemistry and condensed matter test cases demonstrate that CDFCI attains state-of-the-art accuracy with competitive performance compared to established selected configuration interaction (such as CIPSI or SHCI) and DMRG implementations. The software is open-source, extensively documented, and provides a Python interface for seamless integration with PySCF and other many-body simulation workflows.

==> data/hubbard_n14.dat <==
iteration energy_diff
10000 1.5125578800000028e-01
20000 1.0860253300000089e-01
30000 8.6729062899999931e-02
40000 7.2436536799999729e-02
50000 6.2071954700000376e-02
60000 5.4172088100001403e-02
70000 4.8028011500001355e-02
80000 4.3119166500000361e-02
90000 3.9133000299999665e-02
100000 3.5837728400000657e-02
110000 3.3065233600000354e-02
120000 3.0715137799999681e-02
130000 2.8695511600000501e-02
140000 2.6948468100000511e-02
150000 2.5410197500001175e-02
160000 2.4049507800000924e-02
170000 2.2841015600000958e-02
180000 2.1749715900000410e-02
190000 2.0768038299999958e-02
200000 1.9874829900000890e-02
210000 1.9060693200000145e-02
220000 1.8317817599999842e-02
230000 1.7629332500000316e-02
240000 1.6993894400000542e-02
250000 1.6407610099999914e-02
260000 1.5863726500001007e-02
270000 1.5353468300000728e-02
280000 1.4877312200001214e-02
290000 1.4431051900000824e-02
300000 1.4011822600000556e-02
310000 1.3618038100000618e-02
320000 1.3244533499999989e-02
330000 1.2893880500000066e-02
340000 1.2560966100000570e-02
350000 1.2244760399999777e-02
360000 1.1946292500001121e-02
370000 1.1660823599999759e-02
380000 1.1390247799999642e-02
390000 1.1132497800000252e-02
400000 1.0885504900000953e-02
410000 1.0649046600001100e-02
420000 1.0423435499999911e-02
430000 1.0207595700000738e-02
440000 1.0000296500001227e-02
450000 9.8022215000010959e-03
460000 9.6112898000004776e-03
470000 9.4291170999998286e-03
480000 9.2517530000009174e-03
490000 9.0820509000000271e-03
500000 8.9186134000005524e-03
510000 8.7598756000009104e-03
520000 8.6081126000010499e-03
530000 8.4610738000012731e-03
540000 8.3189020000009606e-03
550000 8.1817766000007452e-03
560000 8.0490866999998190e-03
570000 7.9207983000006976e-03
580000 7.7964886000003730e-03
590000 7.6761458999996535e-03
600000 7.5597251000001364e-03
610000 7.4462985999996789e-03
620000 7.3360271000009192e-03
630000 7.2295759000002846e-03
640000 7.1257166000009420e-03
650000 7.0254584000011278e-03
660000 6.9277008000003804e-03
670000 6.8327392000000486e-03
680000 6.7402117000003869e-03
690000 6.6502793000005056e-03
700000 6.5624636999999097e-03
710000 6.4772065000013868e-03
720000 6.3937406000000863e-03
730000 6.3129266999997213e-03
740000 6.2342931000003432e-03
750000 6.1571961000002062e-03
760000 6.0820465000013257e-03
770000 6.0086445000013811e-03
780000 5.9370620000009922e-03
790000 5.8669918000013865e-03
800000 5.7989462000005432e-03
810000 5.7321637000011805e-03
820000 5.6670936000013938e-03
830000 5.6032259999998502e-03
840000 5.5413255000011929e-03
850000 5.4805146000003191e-03
860000 5.4208954000003473e-03
870000 5.3626366000010250e-03
880000 5.3055447000005529e-03
890000 5.2499496000013579e-03
900000 5.1955025000012256e-03
910000 5.1418719000011492e-03
920000 5.0894192000008331e-03
930000 5.0377823000005151e-03
940000 4.9877561000002402e-03
950000 4.9381314000012111e-03
960000 4.8899280000007650e-03
970000 4.8424657000012417e-03
980000 4.7960856000006657e-03
990000 4.7504895000010094e-03
1000000 4.7054652000007025e-03
1010000 4.6617357000009463e-03
1020000 4.6186262000009748e-03
1030000 4.5763094000008664e-03
1040000 4.5346838000011047e-03
1050000 4.4939140000010980e-03
1060000 4.4538875000004197e-03
1070000 4.4144980000009326e-03
1080000 4.3757703000011361e-03
1090000 4.3378455000002702e-03
1100000 4.3005080000000362e-03
1110000 4.2638510000010399e-03
1120000 4.2277896999998177e-03
1130000 4.1922077000009494e-03
1140000 4.1572562000009583e-03
1150000 4.1230149000011096e-03
1160000 4.0893193000002270e-03
1170000 4.0561261000000570e-03
1180000 4.0233601999997148e-03
1190000 3.9912361000009611e-03
1200000 3.9596107000008374e-03
1210000 3.9284257999998573e-03
1220000 3.8978165000003173e-03
1230000 3.8677590000002482e-03
1240000 3.8379674000008634e-03
1250000 3.8086844000009279e-03
1260000 3.7797757999999959e-03
1270000 3.7514010000005982e-03
1280000 3.7235234999997147e-03
1290000 3.6959171999999541e-03
1300000 3.6688361000010161e-03
1310000 3.6421423000003728e-03
1320000 3.6157632000008988e-03
1330000 3.5898135999996583e-03
1340000 3.5640627000006475e-03
1350000 3.5389382000001746e-03
1360000 3.5139581000009912e-03
1370000 3.4894485999998892e-03
1380000 3.4652919000013327e-03
1390000 3.4413550999996545e-03
1400000 3.4178321000002398e-03
1410000 3.3946021000001991e-03
1420000 3.3716883999996838e-03
1430000 3.3491749000003068e-03
1440000 3.3268886000001885e-03
1450000 3.3048509000010995e-03
1460000 3.2830594000010649e-03
1470000 3.2616343000011483e-03
1480000 3.2405436000004784e-03
1490000 3.2196677999998258e-03
1500000 3.1990412000002522e-03
1510000 3.1787734000001677e-03
1520000 3.1586704000012844e-03
1530000 3.1387387000005873e-03
1540000 3.1191885000012576e-03
1550000 3.0998802000006265e-03
1560000 3.0807725000006059e-03
1570000 3.0618416000010029e-03
1580000 3.0432357999998771e-03
1590000 3.0248278000009066e-03
1600000 3.0065755000006078e-03
1610000 2.9885312999997637e-03
1620000 2.9707256000008897e-03
1630000 2.9532837000001422e-03
1640000 2.9359786000000554e-03
1650000 2.9187739000011703e-03
1660000 2.9018283000006306e-03
1670000 2.8850453000011100e-03
1680000 2.8685341000009856e-03
1690000 2.8521208000000797e-03
1700000 2.8359613000006334e-03
1710000 2.8199628000002974e-03
1720000 2.8041254000008564e-03
1730000 2.7884865000000758e-03
1740000 2.7730479999998892e-03
1750000 2.7577991000011792e-03
1760000 2.7426389000009266e-03
1770000 2.7276140000012106e-03
1780000 2.7127925000005604e-03
1790000 2.6981462000001954e-03
1800000 2.6836622000008248e-03
1810000 2.6693355000002583e-03
1820000 2.6550987000000248e-03
1830000 2.6410871000006608e-03
1840000 2.6271678000000520e-03
1850000 2.6134541000004674e-03
1860000 2.5998391000001675e-03
1870000 2.5864272000006849e-03
1880000 2.5731208000010497e-03
1890000 2.5599740000004090e-03
1900000 2.5468902999996601e-03
1910000 2.5339848000012211e-03
1920000 2.5211777000002655e-03
1930000 2.5085302000000809e-03
1940000 2.4960520999997016e-03
1950000 2.4836097000004997e-03
1960000 2.4713077000004802e-03
1970000 2.4591804000007045e-03
1980000 2.4471372000007818e-03
1990000 2.4352126000000140e-03
2000000 2.4233872000003487e-03
2010000 2.4117124000007095e-03
2020000 2.4001247000011716e-03
2030000 2.3886428999997378e-03
2040000 2.3773008000009810e-03
2050000 2.3660938000009679e-03
2060000 2.3549461000005323e-03
2070000 2.3438770000012710e-03
2080000 2.3329236000009246e-03
2090000 2.3220686999998463e-03
2100000 2.3113673000008106e-03
2110000 2.3007022000012256e-03
2120000 2.2901330000006936e-03
2130000 2.2797399000005214e-03
2140000 2.2693687000003848e-03
2150000 2.2591515000005558e-03
2160000 2.2490240000010431e-03
2170000 2.2389370000013287e-03
2180000 2.2289408000002453e-03
2190000 2.2190292000008327e-03
2200000 2.2092284999999379e-03
2210000 2.1994968000011994e-03
2220000 2.1898906000004104e-03
2230000 2.1803067999996983e-03
2240000 2.1708486000004967e-03
2250000 2.1614464000005995e-03
2260000 2.1521528000008061e-03
2270000 2.1429398000005762e-03
2280000 2.1338089000000338e-03
2290000 2.1247137000006688e-03
2300000 2.1156892000000482e-03
2310000 2.1067878000007312e-03
2320000 2.0979471000011074e-03
2330000 2.0891697000013920e-03
2340000 2.0804982999997890e-03
2350000 2.0718234999996810e-03
2360000 2.0632911000006970e-03
2370000 2.0548138000009430e-03
2380000 2.0464104000001981e-03
2390000 2.0380616000004181e-03
2400000 2.0297911000000113e-03
2410000 2.0215864999997279e-03
2420000 2.0134186000007048e-03
2430000 2.0053749000012999e-03
2440000 1.9973269999997711e-03
2450000 1.9893998000011237e-03
2460000 1.9815092000001755e-03
2470000 1.9737184000003793e-03
2480000 1.9659273000005584e-03
2490000 1.9582515000013956e-03
2500000 1.9505981000005335e-03
2510000 1.9430153000001837e-03
2520000 1.9354893000009810e-03
2530000 1.9280191000010660e-03
2540000 1.9206122000010595e-03
2550000 1.9132423000005616e-03
2560000 1.9059637000005125e-03
2570000 1.8987479000003304e-03
2580000 1.8915629000009204e-03
2590000 1.8844121000007874e-03
2600000 1.8773288000009103e-03
2610000 1.8703443000003261e-03
2620000 1.8633521000008813e-03
2630000 1.8564311000002220e-03
2640000 1.8495673000007429e-03
2650000 1.8427504999998234e-03
2660000 1.8359839000012812e-03
2670000 1.8292769000005649e-03
2680000 1.8225971000003227e-03
2690000 1.8159881000006095e-03
2700000 1.8093809000010452e-03
2710000 1.8028720000007326e-03
2720000 1.7963838000003562e-03
2730000 1.7899582999998387e-03
2740000 1.7835547000011331e-03
2750000 1.7772040999997074e-03
2760000 1.7709061000008575e-03
2770000 1.7646707000000816e-03
2780000 1.7584736000006984e-03
2790000 1.7523100000005343e-03
2800000 1.7461779000012001e-03
2810000 1.7400951000006160e-03
2820000 1.7340651000008478e-03
2830000 1.7280776000010434e-03
2840000 1.7221164999998706e-03
2850000 1.7162053000010502e-03
2860000 1.7103454000011453e-03
2870000 1.7045097999996983e-03
2880000 1.6987023000005763e-03
2890000 1.6929701000005792e-03
2900000 1.6872437000010621e-03
2910000 1.6815762000010892e-03
2920000 1.6759403000001782e-03
2930000 1.6703336999999152e-03
2940000 1.6647895000012625e-03
2950000 1.6592183000003757e-03
2960000 1.6537703000008008e-03
2970000 1.6483102000002248e-03
2980000 1.6428855000008014e-03
2990000 1.6375275999997996e-03
3000000 1.6321672000003673e-03
3010000 1.6268618000001567e-03
3020000 1.6215803000001472e-03
3030000 1.6163423000001842e-03
3040000 1.6111556000009131e-03
3050000 1.6059630000011538e-03
3060000 1.6008315000011208e-03
3070000 1.5957172000007347e-03
3080000 1.5906490000006102e-03
3090000 1.5855957999999504e-03
3100000 1.5805766000003274e-03
3110000 1.5756004000007096e-03
3120000 1.5706547000000626e-03
3130000 1.5657435000004938e-03
3140000 1.5608414999999098e-03
3150000 1.5559839000012232e-03
3160000 1.5511566999997228e-03
3170000 1.5463495999998855e-03
3180000 1.5415892000003595e-03
3190000 1.5368632000001270e-03
3200000 1.5321487000008460e-03
3210000 1.5274726000011896e-03
3220000 1.5228153000013123e-03
3230000 1.5181741000009907e-03
3240000 1.5135945000004369e-03
3250000 1.5090230000005533e-03
3260000 1.5044982000009810e-03
3270000 1.4999805000002198e-03
3280000 1.4954843000012374e-03
3290000 1.4910346000007735e-03
3300000 1.4865934000010128e-03
3310000 1.4822020000000435e-03
3320000 1.4778047000003625e-03
3330000 1.4734425000000329e-03
3340000 1.4691194000011620e-03
3350000 1.4648192000006333e-03
3360000 1.4605372999998423e-03
3370000 1.4562823000012770e-03
3380000 1.4520622000002703e-03
3390000 1.4478621000009184e-03
3400000 1.4436821999996852e-03
3410000 1.4395168999996599e-03
3420000 1.4353845000005805e-03
3430000 1.4312656000008417e-03
3440000 1.4271748999998835e-03
3450000 1.4231125000012668e-03
3460000 1.4190812999999025e-03
3470000 1.4150780000008467e-03
3480000 1.4110796000004200e-03
3490000 1.4071021999999545e-03
3500000 1.4031595000005836e-03
3510000 1.3992423999997783e-03
3520000 1.3953350999997838e-03
3530000 1.3914358000004512e-03
3540000 1.3875892000001500e-03
3550000 1.3837509000005355e-03
3560000 1.3799374000011966e-03
3570000 1.3761234000000400e-03
3580000 1.3723542000008138e-03
3590000 1.3686002000010689e-03
3600000 1.3648574000004743e-03
3610000 1.3611585999999676e-03
3620000 1.3574649999998911e-03
3630000 1.3537883000012130e-03
3640000 1.3501408000013981e-03
3650000 1.3465104000012218e-03
3660000 1.3428886999999889e-03
3670000 1.3392959000011473e-03
3680000 1.3357268000007139e-03
3690000 1.3321662000009837e-03
3700000 1.3286157000003129e-03
3710000 1.3250939000002404e-03
3720000 1.3216084000013950e-03
3730000 1.3181158000001858e-03
3740000 1.3146469000009375e-03
3750000 1.3112143000011400e-03
3760000 1.3077711000004655e-03
3770000 1.3043634000009519e-03
3780000 1.3009749000012505e-03
3790000 1.2976051000013200e-03
3800000 1.2942269000006945e-03
3810000 1.2909020000009264e-03
3820000 1.2875761000010755e-03
3830000 1.2842749999997238e-03
3840000 1.2809869000012242e-03
3850000 1.2776984000009151e-03
3860000 1.2744327000007161e-03
3870000 1.2712086000004064e-03
3880000 1.2679825999999395e-03
3890000 1.2647814999997564e-03
3900000 1.2615965000009055e-03
3910000 1.2584093000000962e-03
3920000 1.2552490999997445e-03
3930000 1.2521175999999912e-03
3940000 1.2489830999999896e-03
3950000 1.2458681999998333e-03
3960000 1.2427827000003333e-03
3970000 1.2397164000006455e-03
3980000 1.2366464000006516e-03
3990000 1.2335919000001638e-03
4000000 1.2305610999998606e-03
4010000 1.2275325999997477e-03
4020000 1.2245310000000842e-03
4030000 1.2215430999997778e-03
4040000 1.2185554000012644e-03
4050000 1.2156002000001109e-03
4060000 1.2126452000007504e-03
4070000 1.2097184000001704e-03
4080000 1.2067949999998717e-03
4090000 1.2038984000000141e-03
4100000 1.2010218000000350e-03
4110000 1.1981312000006739e-03
4120000 1.1952817000011606e-03
4130000 1.1924259000011261e-03
4140000 1.1895777999999524e-03
4150000 1.1867638999998320e-03
4160000 1.1839478000013059e-03
4170000 1.1811519000008985e-03
4180000 1.1783675999996746e-03
4190000 1.1755844000003179e-03
4200000 1.1728530999999265e-03
4210000 1.1701001000012923e-03
4220000 1.1673706000010498e-03
4230000 1.1646485999996514e-03
4240000 1.1619456999998334e-03
4250000 1.1592478000004292e-03
4260000 1.1565646000004648e-03
4270000 1.1538978000000810e-03
4280000 1.1512495000012279e-03
4290000 1.1486080000011611e-03
4300000 1.1459762000001206e-03
4310000 1.1433654000008175e-03
4320000 1.1407588000000857e-03
4330000 1.1381555000014032e-03
4340000 1.1355845000000642e-03
4350000 1.1329980000009954e-03
4360000 1.1304485999996672e-03
4370000 1.1278976999999912e-03
4380000 1.1253579000012337e-03
4390000 1.1228305999999577e-03
4400000 1.1203196000000304e-03
4410000 1.1178182000008974e-03
4420000 1.1153193000001949e-03
4430000 1.1128376000009155e-03
4440000 1.1103629000004389e-03
4450000 1.1079131000002462e-03
4460000 1.1054569000013004e-03
4470000 1.1030237000007048e-03
4480000 1.1005997000008705e-03
4490000 1.0981879000002692e-03
4500000 1.0957843000003464e-03
4510000 1.0933892000011269e-03
4520000 1.0910027000008427e-03
4530000 1.0886269999996756e-03
4540000 1.0862599000009965e-03
4550000 1.0839078000000058e-03
4560000 1.0815648999997762e-03
4570000 1.0792300000002086e-03
4580000 1.0769202000009415e-03
4590000 1.0746003000008386e-03
4600000 1.0723027000008045e-03
4610000 1.0700074000009607e-03
4620000 1.0677220000001597e-03
4630000 1.0654492000004012e-03
4640000 1.0631849000013460e-03
4650000 1.0609314000014081e-03
4660000 1.0586910000007776e-03
4670000 1.0564675999997775e-03
4680000 1.0542328000013867e-03
4690000 1.0520168000009988e-03
4700000 1.0498075000011653e-03
4710000 1.0476160000010282e-03
4720000 1.0454177000003284e-03
4730000 1.0432379000011593e-03
4740000 1.0410675000009917e-03
4750000 1.0389060999997923e-03
4760000 1.0367582999997182e-03
4770000 1.0346150000000165e-03
4780000 1.0324753000006126e-03
4790000 1.0303531000008803e-03
4800000 1.0282339000013963e-03
4810000 1.0261231000008308e-03
4820000 1.0240260000013990e-03
4830000 1.0219340000006127e-03
4840000 1.0198528000007201e-03
4850000 1.0177761000011998e-03
4860000 1.0157082000006312e-03
4870000 1.0136604999999577e-03
4880000 1.0116015000001255e-03
4890000 1.0095636000002628e-03
4900000 1.0075292000006897e-03
4910000 1.0055129000008378e-03
4920000 1.0034877000002496e-03
4930000 1.0014894000001107e-03
4940000 9.9948280000106138e-04
4950000 9.9749030000140237e-04
4960000 9.9550510000057102e-04
4970000 9.9353100000065808e-04
4980000 9.9156160000113402e-04
4990000 9.8959590000013975e-04
5000000 9.8764320000022110e-04
5010000 9.8570150000121259e-04
5020000 9.8376310000070077e-04
5030000 9.8182790000045372e-04
5040000 9.7990799999969624e-04
5050000 9.7799000000087233e-04
5060000 9.7608520000136423e-04
5070000 9.7418440000041073e-04
5080000 9.7228979999997023e-04
5090000 9.7040810000059707e-04
5100000 9.6852899999966269e-04
5110000 9.6665900000125760e-04
5120000 9.6479830000006928e-04
5130000 9.6293840000072350e-04
5140000 9.6108790000037914e-04
5150000 9.5924810000092009e-04
5160000 9.5741620000033834e-04
5170000 9.5558589999988897e-04
5180000 9.5376440000016771e-04
5190000 9.5195180000118285e-04
5200000 9.5014580000096771e-04
5210000 9.4834859999970433e-04
5220000 9.4655530000054000e-04
5230000 9.4476910000018677e-04
5240000 9.4298740000020587e-04
5250000 9.4121460000096135e-04
5260000 9.3944880000051967e-04
5270000 9.3768480000022691e-04
5280000 9.3593750000131593e-04
5290000 9.3419340000089335e-04
5300000 9.3244960000049559e-04
5310000 9.3071500000085905e-04
5320000 9.2898439999977711e-04
5330000 9.2726370000129066e-04
5340000 9.2555139999994651e-04
5350000 9.2384590000094136e-04
5360000 9.2214980000093760e-04
5370000 9.2045130000073527e-04
5380000 9.1875990000112040e-04
5390000 9.1708090000075515e-04
5400000 9.1539840000010031e-04
5410000 9.1372880000051282e-04
5420000 9.1206300000123974e-04
5430000 9.1040330000069503e-04
5440000 9.0875230000087015e-04
5450000 9.0711290000022871e-04
5460000 9.0546950000103266e-04
5470000 9.0382690000012644e-04
5480000 9.0219840000038687e-04
5490000 9.0057340000093689e-04
5500000 8.9895480000024008e-04
5510000 8.9734310000011419e-04
5520000 8.9573320000013723e-04
5530000 8.9413620000122762e-04
5540000 8.9254140000072368e-04
5550000 8.9096100000141121e-04
5560000 8.8937339999972664e-04
5570000 8.8779520000059620e-04
5580000 8.8622400000026857e-04
5590000 8.8465680000027191e-04
5600000 8.8309820000098682e-04
5610000 8.8154880000068658e-04
5620000 8.7999399999993955e-04
5630000 8.7845140000020194e-04
5640000 8.7690930000050571e-04
5650000 8.7537859999997636e-04
5660000 8.7385029999964559e-04
5670000 8.7232829999983608e-04
5680000 8.7081080000039890e-04
5690000 8.6929820000136715e-04
5700000 8.6778970000089828e-04
5710000 8.6628500000074382e-04
5720000 8.6479189999977280e-04
5730000 8.6330590000116558e-04
5740000 8.6181380000027730e-04
5750000 8.6033470000046464e-04
5760000 8.5885900000093329e-04
5770000 8.5738599999984899e-04
5780000 8.5592529999978240e-04
5790000 8.5446429999969098e-04
5800000 8.5300980000013737e-04
5810000 8.5155340000042656e-04
5820000 8.5010889999992401e-04
5830000 8.4866580000131364e-04
5840000 8.4722969999972975e-04
5850000 8.4580070000050966e-04
5860000 8.4437850000007586e-04
5870000 8.4295540000134395e-04
5880000 8.4153710000123283e-04
5890000 8.4012549999989972e-04
5900000 8.3871910000077321e-04
5910000 8.3731500000006065e-04
5920000 8.3591629999979489e-04
5930000 8.3452820000040617e-04
5940000 8.3313170000032244e-04
5950000 8.3175319999995168e-04
5960000 8.3037440000133245e-04
5970000 8.2899660000101960e-04
5980000 8.2763149999998120e-04
5990000 8.2626740000080190e-04
6000000 8.2490020000136610e-04
6010000 8.2354590000122130e-04
6020000 8.2219300000119233e-04
6030000 8.2084749999999929e-04
6040000 8.1950640000094666e-04
6050000 8.1816630000020041e-04
6060000 8.1682999999976857e-04
6070000 8.1549590000129513e-04
6080000 8.1417150000007155e-04
6090000 8.1285230000105457e-04
6100000 8.1153560000046809e-04
6110000 8.1022340000025395e-04
6120000 8.0891260000015563e-04
6130000 8.0760730000051240e-04
6140000 8.0630490000110910e-04
6150000 8.0500550000017768e-04
6160000 8.0371940000034670e-04
6170000 8.0242820000009374e-04
6180000 8.0114280000032068e-04
6190000 7.9986380000107715e-04
6200000 7.9859220000066955e-04
6210000 7.9732020000022885e-04
6220000 7.9605160000006947e-04
6230000 7.9479180000063820e-04
6240000 7.9352710000080151e-04
6250000 7.9227470000020617e-04
6260000 7.9102269999964392e-04
6270000 7.8977520000123036e-04
6280000 7.8853289999969434e-04
6290000 7.8728869999977746e-04
6300000 7.8605740000092794e-04
6310000 7.8482360000009521e-04
6320000 7.8359950000006506e-04
6330000 7.8237089999966258e-04
6340000 7.8115260000011233e-04
6350000 7.7993440000057035e-04
6360000 7.7872189999972363e-04
6370000 7.7751610000120763e-04
6380000 7.7631260000110558e-04
6390000 7.7510980000106144e-04
6400000 7.7391000000126553e-04
6410000 7.7271890000041310e-04
6420000 7.7152969999971788e-04
6430000 7.7034510000117962e-04
6440000 7.6915970000079881e-04
6450000 7.6797960000085652e-04
6460000 7.6680380000127002e-04
6470000 7.6563310000032914e-04
6480000 7.6446530000140456e-04
6490000 7.6329940000086083e-04
6500000 7.6213840000072253e-04
6510000 7.6097890000070834e-04
6520000 7.5982370000104993e-04
6530000 7.5867640000026881e-04
6540000 7.5752750000113167e-04
6550000 7.5638350000062360e-04
6560000 7.5524420000050441e-04
6570000 7.5410560000044313e-04
6580000 7.5297280000086175e-04
6590000 7.5184349999979361e-04
6600000 7.5071510000057629e-04
6610000 7.4959099999993839e-04
6620000 7.4847119999965628e-04
6630000 7.4735699999983751e-04
6640000 7.4623640000126557e-04
6650000 7.4512870000020826e-04
6660000 7.4402490000124999e-04
6670000 7.4291960000039126e-04
6680000 7.4181679999973937e-04
6690000 7.4072369999989007e-04
6700000 7.3963020000000768e-04
6710000 7.3854110000048934e-04
6720000 7.3745370000111166e-04
6730000 7.3636900000018102e-04
6740000 7.3528530000110948e-04
6750000 7.3420890000086558e-04
6760000 7.3313640000094438e-04
6770000 7.3206200000086596e-04
6780000 7.3099639999973931e-04
6790000 7.2993080000038901e-04
6800000 7.2886600000110491e-04
6810000 7.2780920000070637e-04
6820000 7.2675080000017545e-04
6830000 7.2570100000035609e-04
6840000 7.2465160000056983e-04
6850000 7.2360750000122209e-04
6860000 7.2256390000013937e-04
6870000 7.2152430000116397e-04
6880000 7.2048670000057768e-04
6890000 7.1944649999977628e-04
6900000 7.1841549999973608e-04
6910000 7.1738709999991102e-04
6920000 7.1636250000040036e-04
6930000 7.1533810000090625e-04
6940000 7.1431940000010741e-04
6950000 7.1330130000113456e-04
6960000 7.1228700000069978e-04
6970000 7.1127510000046357e-04
6980000 7.1026640000049213e-04
6990000 7.0926720000130672e-04
7000000 7.0826239999988161e-04
7010000 7.0726160000056382e-04
7020000 7.0626479999980063e-04
7030000 7.0527440000134334e-04
7040000 7.0428020000079528e-04
7050000 7.0329120000067746e-04
7060000 7.0230770000101472e-04
7070000 7.0132499999964182e-04
7080000 7.0034059999990461e-04
7090000 6.9936380000079623e-04
7100000 6.9839010000016799e-04
7110000 6.9741730000139057e-04
7120000 6.9644920000122568e-04
7130000 6.9548649999973122e-04
7140000 6.9452209999987247e-04
7150000 6.9355820000005508e-04
7160000 6.9260140000082515e-04
7170000 6.9164599999993470e-04
7180000 6.9068810000061376e-04
7190000 6.8974000000032731e-04
7200000 6.8878779999970163e-04
7210000 6.8784649999997782e-04
7220000 6.8690099999990650e-04
7230000 6.8596130000031508e-04
7240000 6.8502140000070710e-04
7250000 6.8408759999982749e-04
7260000 6.8315600000090626e-04
7270000 6.8222400000017558e-04
7280000 6.8129639999980895e-04
7290000 6.8036980000130143e-04
7300000 6.7944909999972936e-04
7310000 6.7853030000009085e-04
7320000 6.7761530000076675e-04
7330000 6.7669999999964148e-04
7340000 6.7578380000021809e-04
7350000 6.7487510000141526e-04
7360000 6.7396500000072024e-04
7370000 6.7305910000037272e-04
7380000 6.7215660000030653e-04
7390000 6.7125780000054647e-04
7400000 6.7036140000098499e-04
7410000 6.6946639999976298e-04
7420000 6.6857370000050764e-04
7430000 6.6768010000117783e-04
7440000 6.6679310000061776e-04
7450000 6.6590610000005768e-04
7460000 6.6502299999982029e-04
7470000 6.6414050000140890e-04
7480000 6.6325980000137008e-04
7490000 6.6238199999979486e-04
7500000 6.6150880000037660e-04
7510000 6.6063450000086732e-04
7520000 6.5976570000003676e-04
7530000 6.5889880000113976e-04
7540000 6.5803330000058224e-04
7550000 6.5717210000038051e-04
7560000 6.5630749999989746e-04
7570000 6.5544959999996877e-04
7580000 6.5459490000030485e-04
7590000 6.5374040000065747e-04
7600000 6.5288880000125005e-04
7610000 6.5204030000032276e-04
7620000 6.5119400000135386e-04
7630000 6.5034830000065824e-04
7640000 6.4950720000034323e-04
7650000 6.4866840000021853e-04
7660000 6.4782799999996143e-04
7670000 6.4699220000008495e-04
7680000 6.4616000000050633e-04
7690000 6.4532650000082015e-04
7700000 6.4449889999984578e-04
7710000 6.4367350000082979e-04
7720000 6.4284439999973131e-04
7730000 6.4202370000110420e-04
7740000 6.4120190000060973e-04
7750000 6.4037920000004078e-04
7760000 6.3956550000021650e-04
7770000 6.3875310000049978e-04
7780000 6.3793680000046038e-04
7790000 6.3712520000080985e-04
7800000 6.3631520000129171e-04
7810000 6.3551290000063432e-04
7820000 6.3470590000136440e-04
7830000 6.3390510000083111e-04
7840000 6.3310320000020681e-04
7850000 6.3230279999970662e-04
7860000 6.3150640000131375e-04
7870000 6.3071260000135965e-04
7880000 6.2991919999966228e-04
7890000 6.2912980000007224e-04
7900000 6.2834340000073041e-04
7910000 6.2755490000121483e-04
7920000 6.2677070000027868e-04
7930000 6.2598790000123472e-04
7940000 6.2520470000038131e-04
7950000 6.2442449999977612e-04
7960000 6.2364970000139408e-04
7970000 6.2287310000108675e-04
7980000 6.2210320000133379e-04
7990000 6.2133309999978792e-04
8000000 6.2056290000001013e-04
8010000 6.1979640000053848e-04
8020000 6.1902980000105856e-04
8030000 6.1826560000000086e-04
8040000 6.1750590000109185e-04
8050000 6.1674560000035683e-04
8060000 6.1598899999992796e-04
8070000 6.1523230000126716e-04
8080000 6.1447830000105341e-04
8090000 6.1372590000097205e-04
8100000 6.1297460000098170e-04
8110000 6.1222540000116510e-04
8120000 6.1147959999985346e-04
8130000 6.1073360000030164e-04
8140000 6.0999130000105595e-04
8150000 6.0924860000000081e-04
8160000 6.0851110000115227e-04
8170000 6.0777270000045291e-04
8180000 6.0703800000005970e-04
8190000 6.0630180000131872e-04
8200000 6.0557010000117373e-04
8210000 6.0484170000130177e-04
8220000 6.0411449999975275e-04
8230000 6.0338810000004628e-04
8240000 6.0266030000022397e-04
8250000 6.0193640000072435e-04
8260000 6.0121430000137366e-04
8270000 6.0049680000062722e-04
8280000 5.9977789999976494e-04
8290000 5.9906090000083623e-04
8300000 5.9834550000026354e-04
8310000 5.9763199999984806e-04
8320000 5.9692010000134132e-04
8330000 5.9621160000133955e-04
8340000 5.9550260000129640e-04
8350000 5.9479649999971684e-04
8360000 5.9409009999988882e-04
8370000 5.9338600000025110e-04
8380000 5.9268460000083678e-04
8390000 5.9198629999990260e-04
8400000 5.9128810000075305e-04
8410000 5.9059320000010018e-04
8420000 5.8989640000106647e-04
8430000 5.8920300000053771e-04
8440000 5.8851170000018271e-04
8450000 5.8782209999996837e-04
8460000 5.8713149999967129e-04
8470000 5.8644809999996994e-04
8480000 5.8576160000001209e-04
8490000 5.8507760000026110e-04
8500000 5.8439690000078315e-04
8510000 5.8371560000125555e-04
8520000 5.8303850000029911e-04
8530000 5.8236010000101146e-04
8540000 5.8168530000024532e-04
8550000 5.8101249999964466e-04
8560000 5.8034070000090310e-04
8570000 5.7966820000032726e-04
8580000 5.7899880000000792e-04
8590000 5.7833239999993680e-04
8600000 5.7766559999983258e-04
8610000 5.7699939999977801e-04
8620000 5.7633880000018678e-04
8630000 5.7567670000047144e-04
8640000 5.7501680000093813e-04
8650000 5.7435759999968639e-04
8660000 5.7370230000053368e-04
8670000 5.7304620000131479e-04
8680000 5.7239110000040228e-04
8690000 5.7174059999987037e-04
8700000 5.7108820000095761e-04
8710000 5.7043840000048363e-04
8720000 5.6979180000027441e-04
8730000 5.6914490000004037e-04
8740000 5.6849999999997181e-04
8750000 5.6785770000011837e-04
8760000 5.6721440000018220e-04
8770000 5.6657290000039495e-04
8780000 5.6593470000088075e-04
8790000 5.6529769999968948e-04
8800000 5.6466110000030767e-04
8810000 5.6402510000097550e-04
8820000 5.6339140000005727e-04
8830000 5.6275820000095678e-04
8840000 5.6212940000044398e-04
8850000 5.6149809999972433e-04
8860000 5.6087040000107891e-04
8870000 5.6024320000069849e-04
8880000 5.5961930000059112e-04
8890000 5.5899310000029345e-04
8900000 5.5837240000045085e-04
8910000 5.5775130000057516e-04
8920000 5.5713210000085667e-04
8930000 5.5651550000135330e-04
8940000 5.5589880000006531e-04
8950000 5.5528370000068605e-04
8960000 5.5467009999965455e-04
8970000 5.5405790000051525e-04
8980000 5.5344610000140904e-04
8990000 5.5283610000067540e-04
9000000 5.5222780000008242e-04
9010000 5.5162050000134855e-04
9020000 5.5101330000084658e-04
9030000 5.5040930000060939e-04
9040000 5.4980490000033910e-04
9050000 5.4920550000048252e-04
9060000 5.4860350000041080e-04
9070000 5.4800740000082726e-04
9080000 5.4740730000091276e-04
9090000 5.4680890000113891e-04
9100000 5.4621269999977073e-04
9110000 5.4562060000051815e-04
9120000 5.4502780000120765e-04
9130000 5.4443590000019526e-04
9140000 5.4384620000114126e-04
9150000 5.4325910000052602e-04
9160000 5.4267109999983631e-04
9170000 5.4208530000110500e-04
9180000 5.4150140000075453e-04
9190000 5.4091700000036269e-04
9200000 5.4033370000006187e-04
9210000 5.3975279999995962e-04
9220000 5.3917209999987392e-04
9230000 5.3859470000006127e-04
9240000 5.3801510000006658e-04
9250000 5.3743960000041113e-04
9260000 5.3686340000069777e-04
9270000 5.3629060000126572e-04
9280000 5.3571709999999939e-04
9290000 5.3514490000061699e-04
9300000 5.3457440000137524e-04
9310000 5.3400580000051434e-04
9320000 5.3343809999972791e-04
9330000 5.3287190000084195e-04
9340000 5.3230440000007206e-04
9350000 5.3174269999978208e-04
9360000 5.3117890000109469e-04
9370000 5.3061860000092054e-04
9380000 5.3005660000060573e-04
9390000 5.2949670000046467e-04
9400000 5.2893800000042290e-04
9410000 5.2838160000057144e-04
9420000 5.2782540000073652e-04
9430000 5.2727060000101744e-04
9440000 5.2671849999974540e-04
9450000 5.2616710000030764e-04
9460000 5.2561400000072922e-04
9470000 5.2506320000134110e-04
9480000 5.2451620000049104e-04
9490000 5.2396720000125185e-04
9500000 5.2342210000055900e-04
9510000 5.2287759999991579e-04
9520000 5.2233200000095792e-04
9530000 5.2178830000038090e-04
9540000 5.2124750000004383e-04
9550000 5.2070669999970676e-04
9560000 5.2016770000129497e-04
9570000 5.1962570000085861e-04
9580000 5.1909030000096834e-04
9590000 5.1855380000098705e-04
9600000 5.1801830000108851e-04
9610000 5.1748270000118168e-04
9620000 5.1695119999983774e-04
9630000 5.1642030000031980e-04
9640000 5.1588840000071912e-04
9650000 5.1535950000136665e-04
9660000 5.1482890000009718e-04
9670000 5.1430180000089365e-04
9680000 5.1377479999992204e-04
9690000 5.1325070000096673e-04
9700000 5.1272670000024334e-04
9710000 5.1220310000132940e-04
9720000 5.1168030000070530e-04
9730000 5.1115950000024668e-04
9740000 5.1063929999983770e-04
9750000 5.1012140000139539e-04
9760000 5.0960320000115189e-04
9770000 5.0908640000102423e-04
9780000 5.0856930000087175e-04
9790000 5.0805530000097576e-04
9800000 5.0754110000106323e-04
9810000 5.0702850000128308e-04
9820000 5.0651559999970175e-04
9830000 5.0600670000022774e-04
9840000 5.0549450000048068e-04
9850000 5.0498720000113906e-04
9860000 5.0447909999995488e-04
9870000 5.0397300000071255e-04
9880000 5.0346789999977659e-04
9890000 5.0296180000053425e-04
9900000 5.0245969999984652e-04
9910000 5.0195740000091860e-04
9920000 5.0145410000013158e-04
9930000 5.0095360000135258e-04
9940000 5.0045370000084688e-04
9950000 4.9995660000057285e-04
9960000 4.9945960000030709e-04
9970000 4.9896169999996687e-04
9980000 4.9846709999989969e-04
9990000 4.9797109999971667e-04
10000000 4.9747789999976533e-04
10010000 4.9698659999997119e-04
10020000 4.9649440000010259e-04
10030000 4.9600200000021744e-04
10040000 4.9551300000061360e-04
10050000 4.9502540000112560e-04
10060000 4.9453909999996881e-04
10070000 4.9405060000040635e-04
10080000 4.9356400000100109e-04
10090000 4.9308010000004288e-04
10100000 4.9259570000081965e-04
10110000 4.9211149999983661e-04
10120000 4.9163130000096089e-04
10130000 4.9114990000020953e-04
10140000 4.9066960000132553e-04
10150000 4.9019030000074792e-04
10160000 4.8971250000029443e-04
10170000 4.8923649999998986e-04
10180000 4.8876049999968529e-04
10190000 4.8828430000114054e-04
10200000 4.8780960000094353e-04
10210000 4.8733870000106094e-04
10220000 4.8686490000093841e-04
10230000 4.8639460000110546e-04
10240000 4.8592410000125597e-04
10250000 4.8545280000134028e-04
10260000 4.8498319999978889e-04
10270000 4.8451470000010488e-04
10280000 4.8404580000038777e-04
10290000 4.8358210000110091e-04
10300000 4.8311559999980602e-04
10310000 4.8265110000045297e-04
10320000 4.8218820000123230e-04
10330000 4.8172560000026010e-04
10340000 4.8126240000101461e-04
10350000 4.8080070000011688e-04
10360000 4.8034290000131818e-04
10370000 4.7988350000061075e-04
10380000 4.7942550000001916e-04
10390000 4.7896710000117082e-04
10400000 4.7851100000073643e-04
10410000 4.7805430000025240e-04
10420000 4.7760009999997521e-04
10430000 4.7714609999971458e-04
10440000 4.7669190000121375e-04
10450000 4.7624030000115170e-04
10460000 4.7578950000115583e-04
10470000 4.7533890000117651e-04
10480000 4.7488950000129648e-04
10490000 4.7444089999970629e-04
10500000 4.7399269999992555e-04
10510000 4.7354580000025237e-04
10520000 4.7309920000060401e-04
10530000 4.7265420000108804e-04
10540000 4.7220999999986191e-04
10550000 4.7176650000047005e-04
10560000 4.7132350000111956e-04
10570000 4.7088100000003408e-04
10580000 4.7043870000074151e-04
10590000 4.6999789999979669e-04
10600000 4.6956040000090127e-04
10610000 4.6912070000004746e-04
10620000 4.6868310000114377e-04
10630000 4.6824490000041408e-04
10640000 4.6780819999980849e-04
10650000 4.6737330000112820e-04
10660000 4.6693910000072947e-04
10670000 4.6650560000038865e-04
10680000 4.6607139999998992e-04
10690000 4.6563959999978977e-04
10700000 4.6520790000137424e-04
10710000 4.6477730000127337e-04
10720000 4.6434910000137108e-04
10730000 4.6391860000127849e-04
10740000 4.6348940000129346e-04
10750000 4.6306309999977202e-04
10760000 4.6263690000003521e-04
10770000 4.6221010000024876e-04
10780000 4.6178520000061951e-04
10790000 4.6136020000098199e-04
10800000 4.6093879999986598e-04
10810000 4.6051570000038566e-04
10820000 4.6009290000093017e-04
10830000 4.5967209999986380e-04
10840000 4.5925290000070618e-04
10850000 4.5883419999981356e-04
10860000 4.5841580000072213e-04
10870000 4.5799739999985434e-04
10880000 4.5758000000084564e-04
10890000 4.5716290000008541e-04
10900000 4.5674780000126702e-04
10910000 4.5633270000067228e-04
10920000 4.5591820000012717e-04
10930000 4.5550420000139979e-04
10940000 4.5509140000099535e-04
10950000 4.5467920000064055e-04
10960000 4.5426660000025265e-04
10970000 4.5385570000000541e-04
10980000 4.5344569999983264e-04
10990000 4.5303659999973434e-04
11000000 4.5262989999983461e-04
11010000 4.5222179999981904e-04
11020000 4.5181479999989449e-04
11030000 4.5140900000006923e-04
11040000 4.5100430000033498e-04
11050000 4.5059900000055109e-04
11060000 4.5019490000086648e-04
11070000 4.4979270000133909e-04
11080000 4.4938879999989467e-04
11090000 4.4898810000049139e-04
11100000 4.4858730000107983e-04
11110000 4.4818769999999120e-04
11120000 4.4778740000062101e-04
11130000 4.4738780000130873e-04
11140000 4.4698850000024493e-04
11150000 4.4659150000114778e-04
11160000 4.4619470000029082e-04
11170000 4.4579980000136743e-04
11180000 4.4540480000065941e-04
11190000 4.4500979999995138e-04
11200000 4.4461560000108591e-04
11210000 4.4422310000058474e-04
11220000 4.4383160000016630e-04
11230000 4.4344019999975615e-04
11240000 4.4304890000113062e-04
11250000 4.4265790000075356e-04
11260000 4.4226800000046751e-04
11270000 4.4187850000021456e-04
11280000 4.4149090000011881e-04
11290000 4.4110430000010581e-04
11300000 4.4071690000002661e-04
11310000 4.4033060000003843e-04
11320000 4.3994550000014954e-04
11330000 4.3955970000020272e-04
11340000 4.3917440000029728e-04
11350000 4.3879100000054905e-04
11360000 4.3840830000085873e-04
11370000 4.3802720000130080e-04
11380000 4.3764519999989204e-04
11390000 4.3726340000027619e-04
11400000 4.3688230000071826e-04
11410000 4.3650410000140027e-04
11420000 4.3612380000013218e-04
11430000 4.3574630000087211e-04
11440000 4.3536849999981087e-04
11450000 4.3499180000061699e-04
11460000 4.3461589999971295e-04
11470000 4.3424030000061009e-04
11480000 4.3386549999979707e-04
11490000 4.3349100000078522e-04
11500000 4.3311670000001357e-04
11510000 4.3274420000116720e-04
11520000 4.3237270000062722e-04
11530000 4.3200030000001277e-04
11540000 4.3162960000131534e-04
11550000 4.3125820000078363e-04
11560000 4.3088910000044223e-04
11570000 4.3051910000002636e-04
11580000 4.3015059999973460e-04
11590000 4.2978280000127711e-04
11600000 4.2941540000107636e-04
11610000 4.2904800000087562e-04
11620000 4.2868240000082380e-04
11630000 4.2831530000064788e-04
11640000 4.2795070000067881e-04
11650000 4.2758700000078420e-04
11660000 4.2722490000102198e-04
11670000 4.2686200000119356e-04
11680000 4.2649910000136515e-04
11690000 4.2613749999986794e-04
11700000 4.2577620000017191e-04
11710000 4.2541560000053380e-04
11720000 4.2505740000109427e-04
11730000 4.2469719999971289e-04
11740000 4.2433880000025681e-04
11750000 4.2398000000076763e-04
11760000 4.2362230000136947e-04
11770000 4.2326590000030251e-04
11780000 4.2290910000097881e-04
11790000 4.2255380000000287e-04
11800000 4.2219970000090257e-04
11810000 4.2184640000009210e-04
11820000 4.2149120000090079e-04
11830000 4.2113780000008205e-04
11840000 4.2078480000107277e-04
11850000 4.2043300000038641e-04
11860000 4.2008040000141023e-04
11870000 4.1972980000082316e-04
11880000 4.1938040000033538e-04
11890000 4.1903189999992208e-04
11900000 4.1868280000123548e-04
11910000 4.1833420000081389e-04
11920000 4.1798510000035094e-04
11930000 4.1763880000011966e-04
11940000 4.1729209999985528e-04
11950000 4.1694570000139208e-04
11960000 4.1659850000108634e-04
11970000 4.1625450000104536e-04
11980000 4.1590940000091337e-04
11990000 4.1556600000092203e-04
12000000 4.1522240000091415e-04
12010000 4.1487960000097246e-04
12020000 4.1453680000103077e-04
12030000 4.1419640000128766e-04
12040000 4.1385489999967717e-04
12050000 4.1351439999992579e-04
12060000 4.1317540000029851e-04
12070000 4.1283460000052230e-04
12080000 4.1249600000092812e-04
12090000 4.1215810000139186e-04
12100000 4.1182050000010406e-04
12110000 4.1148340000063399e-04
12120000 4.1114670000119702e-04
12130000 4.1080979999996714e-04
12140000 4.1047360000057154e-04
12150000 4.1013940000134141e-04
12160000 4.0980550000035976e-04
12170000 4.0947140000113791e-04
12180000 4.0913830000022244e-04
12190000 4.0880520000108334e-04
12200000 4.0847150000011823e-04
12210000 4.0813960000107841e-04
12220000 4.0781010000046081e-04
12230000 4.0747800000140444e-04
12240000 4.0714760000071237e-04
12250000 4.0681850000012787e-04
12260000 4.0649020000138592e-04
12270000 4.0616190000086760e-04
12280000 4.0583360000034929e-04
12290000 4.0550569999986408e-04
12300000 4.0517920000127106e-04
12310000 4.0485260000089340e-04
12320000 4.0452740000063159e-04
12330000 4.0420130000029530e-04
12340000 4.0387840000022379e-04
12350000 4.0355309999995370e-04
12360000 4.0322989999985737e-04
12370000 4.0290569999967829e-04
12380000 4.0258339999965642e-04
12390000 4.0226139999965937e-04
12400000 4.0193959999967888e-04
12410000 4.0161829999973975e-04
12420000 4.0129759999985026e-04
12430000 4.0097659999993596e-04
12440000 4.0065810000022850e-04
12450000 4.0033940000050450e-04
12460000 4.0002040000075567e-04
12470000 3.9970390000121370e-04
12480000 3.9938579999976298e-04
12490000 3.9906860000016309e-04
12500000 3.9875180000059629e-04
12510000 3.9843500000102949e-04
12520000 3.9812009999984355e-04
12530000 3.9780520000043396e-04
12540000 3.9749100000108228e-04
12550000 3.9717669999994598e-04
12560000 3.9686140000050329e-04
12570000 3.9654990000137502e-04
12580000 3.9623710000036283e-04
12590000 3.9592410000111045e-04
12600000 3.9561310000024719e-04
12610000 3.9530150000111064e-04
12620000 3.9499100000028875e-04
12630000 3.9468210000137560e-04
12640000 3.9437200000058681e-04
12650000 3.9406269999986421e-04
12660000 3.9375340000091796e-04
12670000 3.9344550000031120e-04
12680000 3.9313670000140633e-04
12690000 3.9282990000089058e-04
12700000 3.9252370000042447e-04
12710000 3.9221669999989217e-04
12720000 3.9191180000130998e-04
12730000 3.9160710000096799e-04
12740000 3.9130220000060945e-04
12750000 3.9099650000018471e-04
12760000 3.9069289999993373e-04
12770000 3.9039009999974894e-04
12780000 3.9008690000130741e-04
12790000 3.8978540000123019e-04
12800000 3.8948360000112814e-04
12810000 3.8918140000099299e-04
12820000 3.8888150000104815e-04
12830000 3.8858060000102057e-04
12840000 3.8828060000106746e-04
12850000 3.8798050000110607e-04
12860000 3.8768170000125224e-04
12870000 3.8738270000138186e-04
12880000 3.8708529999986752e-04
12890000 3.8678629999999714e-04
12900000 3.8648870000024260e-04
12910000 3.8619290000063700e-04
12920000 3.8589570000091555e-04
12930000 3.8559980000130167e-04
12940000 3.8530479999998590e-04
12950000 3.8500920000039685e-04
12960000 3.8471520000094017e-04
12970000 3.8442059999965750e-04
12980000 3.8412730000025874e-04
12990000 3.8383350000081862e-04
13000000 3.8354119999972625e-04
13010000 3.8324930000044333e-04
13020000 3.8295760000117696e-04
13030000 3.8266580000012596e-04
13040000 3.8237490000092578e-04
13050000 3.8208459999999889e-04
13060000 3.8179500000090627e-04
13070000 3.8150500000000420e-04
13080000 3.8121580000094468e-04
13090000 3.8092670000011708e-04
13100000 3.8063850000114030e-04
13110000 3.8035000000036234e-04
13120000 3.8006369999976641e-04
13130000 3.7977610000083928e-04
13140000 3.7948990000025162e-04
13150000 3.7920349999964742e-04
13160000 3.7891740000084440e-04
13170000 3.7863340000043877e-04
13180000 3.7834699999983457e-04
13190000 3.7806280000118875e-04
13200000 3.7777800000071693e-04
13210000 3.7749420000032785e-04
13220000 3.7721120000000496e-04
13230000 3.7692869999972345e-04
13240000 3.7664630000122656e-04
13250000 3.7636470000101951e-04
13260000 3.7608410000089521e-04
13270000 3.7580180000063024e-04
13280000 3.7552260000062176e-04
13290000 3.7524200000049746e-04
13300000 3.7496200000042279e-04
13310000 3.7468260000039777e-04
13320000 3.7440360000040585e-04
13330000 3.7412520000046356e-04
13340000 3.7384720000055438e-04
13350000 3.7356930000065347e-04
13360000 3.7329180000078566e-04
13370000 3.7301440000092612e-04
13380000 3.7273850000119069e-04
13390000 3.7246329999973682e-04
13400000 3.7218810000005931e-04
13410000 3.7191200000030733e-04
13420000 3.7163690000063809e-04
13430000 3.7136270000104332e-04
13440000 3.7108939999974666e-04
13450000 3.7081570000019326e-04
13460000 3.7054280000070605e-04
13470000 3.7027010000123539e-04
13480000 3.6999739999998837e-04
13490000 3.6972490000053426e-04
13500000 3.6945390000120426e-04
13510000 3.6918260000007308e-04
13520000 3.6891210000078445e-04
13530000 3.6864119999968636e-04
13540000 3.6837100000042255e-04
13550000 3.6810210000126631e-04
13560000 3.6783240000026751e-04
13570000 3.6756380000113609e-04
13580000 3.6729530000023658e-04
13590000 3.6702730000115480e-04
13600000 3.6675950000031321e-04
13610000 3.6649330000138036e-04
13620000 3.6622620000059669e-04
13630000 3.6595959999985439e-04
13640000 3.6569370000094636e-04
13650000 3.6542770000025371e-04
13660000 3.6516240000139533e-04
13670000 3.6489790000082678e-04
13680000 3.6463390000029960e-04
13690000 3.6436949999973933e-04
13700000 3.6410560000099679e-04
13710000 3.6384250000054408e-04
13720000 3.6358020000015756e-04
13730000 3.6331819999979587e-04
13740000 3.6305500000111124e-04
13750000 3.6279350000079091e-04
13760000 3.6253260000052023e-04
13770000 3.6227100000019163e-04
13780000 3.6201029999993750e-04
13790000 3.6175029999974129e-04
13800000 3.6149100000137935e-04
13810000 3.6123160000123278e-04
13820000 3.6097240000110276e-04
13830000 3.6071370000101410e-04
13840000 3.6045440000087581e-04
13850000 3.6019580000079543e-04
13860000 3.5993880000084744e-04
13870000 3.5968170000089117e-04
13880000 3.5942420000090181e-04
13890000 3.5916710000094554e-04
13900000 3.5891150000111338e-04
13910000 3.5865570000126468e-04
13920000 3.5840059999969753e-04
13930000 3.5814479999984883e-04
13940000 3.5789060000013251e-04
13950000 3.5763590000037482e-04
13960000 3.5738210000069159e-04
13970000 3.5712810000099182e-04
13980000 3.5687440000131687e-04
13990000 3.5662159999994003e-04
14000000 3.5637030000046366e-04
14010000 3.5611760000087145e-04
14020000 3.5586520000130406e-04
14030000 3.5561390000005133e-04
14040000 3.5536260000057496e-04
14050000 3.5511170000113168e-04
14060000 3.5486129999995342e-04
14070000 3.5461060000052669e-04
14080000 3.5436160000124062e-04
14090000 3.5411210000013682e-04
14100000 3.5386350000088385e-04
14110000 3.5361439999981314e-04
14120000 3.5336720000067601e-04
14130000 3.5311840000140648e-04
14140000 3.5287090000046817e-04
14150000 3.5262420000137240e-04
14160000 3.5237660000042581e-04
14170000 3.5212940000128867e-04
14180000 3.5188310000044964e-04
14190000 3.5163839999974300e-04
14200000 3.5139320000077134e-04
14210000 3.5114739999997369e-04
14220000 3.5090230000101030e-04
14230000 3.5065770000031193e-04
14240000 3.5041330000140647e-04
14250000 3.5016970000079084e-04
14260000 3.4992600000016694e-04
14270000 3.4968200000129457e-04
14280000 3.4943900000072858e-04
14290000 3.4919700000024534e-04
14300000 3.4895459999972900e-04
14310000 3.4871370000111312e-04
14320000 3.4847250000069607e-04
14330000 3.4823120000027075e-04
14340000 3.4799159999998608e-04
14350000 3.4775050000135366e-04
14360000 3.4751020000101107e-04
14370000 3.4727080000074295e-04
14380000 3.4703180000050793e-04
14390000 3.4679240000023981e-04
14400000 3.4655329999999651e-04
14410000 3.4631519999983595e-04
14420000 3.4607709999967540e-04
14430000 3.4583850000124983e-04
14440000 3.4560160000118856e-04
14450000 3.4536440000110247e-04
14460000 3.4512680000098328e-04
14470000 3.4489100000101303e-04
14480000 3.4465460000099313e-04
14490000 3.4441940000107252e-04
14500000 3.4418340000108572e-04
14510000 3.4394820000116511e-04
14520000 3.4371340000127759e-04
14530000 3.4347899999964682e-04
14540000 3.4324489999981722e-04
14550000 3.4301089999999590e-04
14560000 3.4277740000021595e-04
14570000 3.4254380000042772e-04
14580000 3.4231080000068914e-04
14590000 3.4207790000095883e-04
14600000 3.4184560000127817e-04
14610000 3.4161389999987080e-04
14620000 3.4138240000025633e-04
14630000 3.4115040000060048e-04
14640000 3.4091970000105221e-04
14650000 3.4068859999969447e-04
14660000 3.4045880000022066e-04
14670000 3.4022810000067238e-04
14680000 3.3999820000119030e-04
14690000 3.3976839999994013e-04
14700000 3.3953900000049941e-04
14710000 3.3930950000105042e-04
14720000 3.3908159999995746e-04
14730000 3.3885360000063258e-04
14740000 3.3862580000132425e-04
14750000 3.3839790000023129e-04
14760000 3.3817110000100570e-04
14770000 3.3794359999994583e-04
14780000 3.3771710000074506e-04
14790000 3.3749109999980931e-04
14800000 3.3726480000062509e-04
14810000 3.3703909999971415e-04
14820000 3.3681380000061267e-04
14830000 3.3658829999971829e-04
14840000 3.3636340000064990e-04
14850000 3.3613859999981344e-04
14860000 3.3591470000082779e-04
14870000 3.3569040000003270e-04
14880000 3.3546650000104705e-04
14890000 3.3524340000035124e-04
14900000 3.3501990000139870e-04
14910000 3.3479720000073598e-04
14920000 3.3457490000010637e-04
14930000 3.3435320000130275e-04
14940000 3.3413110000068968e-04
14950000 3.3390900000007662e-04
14960000 3.3368820000134747e-04
14970000 3.3346660000077577e-04
14980000 3.3324650000032818e-04
14990000 3.3302569999982268e-04
15000000 3.3280490000109353e-04
15010000 3.3258520000067904e-04
15020000 3.3236560000027282e-04
15030000 3.3214669999992452e-04
15040000 3.3192830000139395e-04
15050000 3.3170910000102083e-04
15060000 3.3149050000069735e-04
15070000 3.3127220000039870e-04
15080000 3.3105480000017451e-04
15090000 3.3083709999992550e-04
15100000 3.3061939999967649e-04
15110000 3.3040260000127830e-04
15120000 3.3018560000108721e-04
15130000 3.2996970000098713e-04
15140000 3.2975370000087878e-04
15150000 3.2953780000077870e-04
15160000 3.2932240000071999e-04
15170000 3.2910700000066129e-04
15180000 3.2889140000058603e-04
15190000 3.2867770000066798e-04
15200000 3.2846300000066719e-04
15210000 3.2824850000068295e-04
15220000 3.2803500000078145e-04
15230000 3.2782100000083858e-04
15240000 3.2760850000101982e-04
15250000 3.2739490000111005e-04
15260000 3.2718320000135748e-04
15270000 3.2697019999972099e-04
15280000 3.2675839999996015e-04
15290000 3.2654610000015794e-04
15300000 3.2633420000038882e-04
15310000 3.2612330000070244e-04
15320000 3.2591170000095815e-04
15330000 3.2570170000134624e-04
15340000 3.2549069999987523e-04
15350000 3.2528120000030469e-04
15360000 3.2507190000075070e-04
15370000 3.2486170000112224e-04
15380000 3.2465219999977535e-04
15390000 3.2444320000024618e-04
15400000 3.2423370000067564e-04
15410000 3.2402620000127058e-04
15420000 3.2381729999997333e-04
15430000 3.2360890000049380e-04
15440000 3.2340150000109702e-04
15450000 3.2319399999991560e-04
15460000 3.2298710000056019e-04
15470000 3.2277990000117995e-04
15480000 3.2257310000005646e-04
15490000 3.2236700000076723e-04
15500000 3.2216059999967683e-04
15510000 3.2195480000041243e-04
15520000 3.2174910000115631e-04
15530000 3.2154410000018174e-04
15540000 3.2133840000092562e-04
15550000 3.2113329999994278e-04
15560000 3.2092870000077767e-04
15570000 3.2072399999982792e-04
15580000 3.2052080000077865e-04
15590000 3.2031629999984546e-04
15600000 3.2011250000074654e-04
15610000 3.1990929999992090e-04
15620000 3.1970620000087990e-04
15630000 3.1950350000009564e-04
15640000 3.1930060000107119e-04
15650000 3.1909820000031175e-04
15660000 3.1889620000136176e-04
15670000 3.1869500000070161e-04
15680000 3.1849289999996699e-04
15690000 3.1829230000113284e-04
15700000 3.1809090000045614e-04
15710000 3.1789049999986219e-04
15720000 3.1768980000101976e-04
15730000 3.1748980000045890e-04
15740000 3.1729059999996423e-04
15750000 3.1709000000113008e-04
15760000 3.1689150000069333e-04
15770000 3.1669140000012419e-04
15780000 3.1649239999964607e-04
15790000 3.1629360000096085e-04
15800000 3.1609470000049100e-04
15810000 3.1589680000010389e-04
15820000 3.1569909999973333e-04
15830000 3.1550060000107294e-04
15840000 3.1530300000071065e-04
15850000 3.1510590000038974e-04
15860000 3.1490970000014329e-04
15870000 3.1471249999981410e-04
15880000 3.1451590000131091e-04
15890000 3.1431970000106446e-04
15900000 3.1412370000083456e-04
15910000 3.1392840000066258e-04
15920000 3.1373250000044095e-04
15930000 3.1353760000030206e-04
15940000 3.1334180000008871e-04
15950000 3.1314729999998292e-04
15960000 3.1295299999989368e-04
15970000 3.1275899999982926e-04
15980000 3.1256429999970692e-04
15990000 3.1237109999970869e-04
16000000 3.1217789999971046e-04
16010000 3.1198399999965432e-04
16020000 3.1179079999965609e-04
16030000 3.1159829999971578e-04
16040000 3.1140519999972582e-04
16050000 3.1121329999983516e-04
16060000 3.1102089999990312e-04
16070000 3.1082920000002900e-04
16080000 3.1063740000014661e-04
16090000 3.1044570000027250e-04
16100000 3.1025490000047284e-04
16110000 3.1006400000066492e-04
16120000 3.0987290000084045e-04
16130000 3.0968220000104907e-04
16140000 3.0949250000134043e-04
16150000 3.0930259999983889e-04
16160000 3.0911270000011370e-04
16170000 3.0892330000042989e-04
16180000 3.0873370000072953e-04
16190000 3.0854450000106226e-04
16200000 3.0835649999971793e-04
16210000 3.0816730000005066e-04
16220000 3.0797880000044131e-04
16230000 3.0779020000082369e-04
16240000 3.0760310000133018e-04
16250000 3.0741509999998584e-04
16260000 3.0722770000046751e-04
16270000 3.0704030000094917e-04
16280000 3.0685299999966276e-04
16290000 3.0666630000020234e-04
16300000 3.0647960000074193e-04
16310000 3.0629410000138080e-04
16320000 3.0610820000021022e-04
16330000 3.0592200000079117e-04
16340000 3.0573659999966196e-04
16350000 3.0555100000029256e-04
16360000 3.0536600000097280e-04
16370000 3.0518069999985187e-04
16380000 3.0499630000058175e-04
16390000 3.0481190000131164e-04
16400000 3.0462830000033136e-04
16410000 3.0444380000105298e-04
16420000 3.0425980000003960e-04
16430000 3.0407590000081086e-04
16440000 3.0389259999985541e-04
16450000 3.0370970000070940e-04
16460000 3.0352719999982014e-04
16470000 3.0334460000069896e-04
16480000 3.0316199999980142e-04
16490000 3.0297910000065542e-04
16500000 3.0279759999984890e-04
16510000 3.0261680000087665e-04
16520000 3.0243490000003703e-04
16530000 3.0225310000098204e-04
16540000 3.0207170000018380e-04
16550000 3.0189090000121155e-04
16560000 3.0171030000047949e-04
16570000 3.0152959999973916e-04
16580000 3.0134950000082483e-04
16590000 3.0116950000014242e-04
16600000 3.0098940000122809e-04
16610000 3.0080970000057050e-04
16620000 3.0062959999987982e-04
16630000 3.0045100000108960e-04
16640000 3.0027180000047338e-04
16650000 3.0009329999991508e-04
16660000 2.9991460000111658e-04
16670000 2.9973630000057483e-04
16680000 2.9955860000008272e-04
16690000 2.9938050000133387e-04
16700000 2.9920260000082521e-04
16710000 2.9902510000034965e-04
16720000 2.9884759999987409e-04
16730000 2.9867030000119144e-04
16740000 2.9849390000080689e-04
16750000 2.9831710000038925e-04
16760000 2.9814059999999643e-04
16770000 2.9796360000133859e-04
16780000 2.9778800000102024e-04
16790000 2.9761200000066879e-04
16800000 2.9743660000036698e-04
16810000 2.9726160000009827e-04
16820000 2.9708609999978819e-04
16830000 2.9691140000132066e-04
16840000 2.9673710000110987e-04
16850000 2.9656220000084943e-04
16860000 2.9638720000058072e-04
16870000 2.9621340000041130e-04
16880000 2.9603930000021705e-04
16890000 2.9586590000008073e-04
16900000 2.9569279999996922e-04
16910000 2.9551859999976671e-04
16920000 2.9534510000139846e-04
16930000 2.9517260000133660e-04
16940000 2.9499960000123338e-04
16950000 2.9482720000117979e-04
16960000 2.9465540000117585e-04
16970000 2.9448280000110572e-04
16980000 2.9431090000109350e-04
16990000 2.9413930000110611e-04
17000000 2.9396710000106907e-04
17010000 2.9379620000113960e-04
17020000 2.9362490000117702e-04
17030000 2.9345400000124755e-04
17040000 2.9328290000130153e-04
17050000 2.9311210000138033e-04
17060000 2.9294259999979033e-04
17070000 2.9277249999992705e-04
17080000 2.9260270000008859e-04
17090000 2.9243300000025840e-04
17100000 2.9226310000041167e-04
17110000 2.9209420000064767e-04
17120000 2.9192470000083404e-04
17130000 2.9175580000107004e-04
17140000 2.9158700000131432e-04
17150000 2.9141859999981534e-04
17160000 2.9125030000010099e-04
17170000 2.9108200000038664e-04
17180000 2.9091420000071366e-04
17190000 2.9074580000099104e-04
17200000 2.9057850000135943e-04
17210000 2.9041059999990182e-04
17220000 2.9024380000031158e-04
17230000 2.9007660000068825e-04
17240000 2.8991020000113110e-04
17250000 2.8974369999978933e-04
17260000 2.8957720000022391e-04
17270000 2.8941110000069159e-04
17280000 2.8924490000115100e-04
17290000 2.8907939999989196e-04
17300000 2.8891340000036791e-04
17310000 2.8874860000094316e-04
17320000 2.8858289999966757e-04
17330000 2.8841790000022627e-04
17340000 2.8825330000081806e-04
17350000 2.8808810000136020e-04
17360000 2.8792400000021701e-04
17370000 2.8775990000085017e-04
17380000 2.8759529999966560e-04
17390000 2.8743150000032358e-04
17400000 2.8726760000097329e-04
17410000 2.8710419999988801e-04
17420000 2.8694100000059564e-04
17430000 2.8677810000132808e-04
17440000 2.8661470000024281e-04
17450000 2.8645200000099180e-04
17460000 2.8628939999997272e-04
17470000 2.8612660000071344e-04
17480000 2.8596459999974400e-04
17490000 2.8580260000055091e-04
17500000 2.8564080000137437e-04
17510000 2.8547880000040493e-04
17520000 2.8531730000125322e-04
17530000 2.8515660000039134e-04
17540000 2.8499510000123962e-04
17550000 2.8483430000036947e-04
17560000 2.8467350000127567e-04
17570000 2.8451230000037242e-04
17580000 2.8435200000131999e-04
17590000 2.8419140000046639e-04
17600000 2.8403159999967897e-04
17610000 2.8387210000069274e-04
17620000 2.8371139999983086e-04
17630000 2.8355270000091082e-04
17640000 2.8339270000010686e-04
17650000 2.8323420000120336e-04
17660000 2.8307480000044905e-04
17670000 2.8291599999974437e-04
17680000 2.8275790000087397e-04
17690000 2.8259910000016930e-04
17700000 2.8244070000127408e-04
17710000 2.8228270000063560e-04
17720000 2.8212540000005504e-04
17730000 2.8196770000121774e-04
17740000 2.8180980000058753e-04
17750000 2.8165239999999869e-04
17760000 2.8149510000119449e-04
17770000 2.8133790000062220e-04
17780000 2.8118140000010783e-04
17790000 2.8102470000135327e-04
17800000 2.8086820000083890e-04
17810000 2.8071190000034107e-04
17820000 2.8055539999982670e-04
17830000 2.8040030000120453e-04
17840000 2.8024390000069843e-04
17850000 2.8008830000025853e-04
17860000 2.7993279999982690e-04
17870000 2.7977730000117162e-04
17880000 2.7962230000078137e-04
17890000 2.7946700000036628e-04
17900000 2.7931270000003394e-04
17910000 2.7915779999965196e-04
17920000 2.7900340000108770e-04
17930000 2.7884910000075536e-04
17940000 2.7869500000043956e-04
17950000 2.7854080000011550e-04
17960000 2.7838799999990727e-04
17970000 2.7823380000135955e-04
17980000 2.7808050000110995e-04
17990000 2.7792730000086863e-04
18000000 2.7777420000063557e-04
18010000 2.7762120000041079e-04
18020000 2.7746850000021084e-04
18030000 2.7731630000005225e-04
18040000 2.7716419999990194e-04
18050000 2.7701189999973508e-04
18060000 2.7685990000136940e-04
18070000 2.7670750000119426e-04
18080000 2.7655570000106877e-04
18090000 2.7640460000100120e-04
18100000 2.7625280000087571e-04
18110000 2.7610150000079159e-04
18120000 2.7595100000077366e-04
18130000 2.7580010000072264e-04
18140000 2.7564960000070471e-04
18150000 2.7549880000066196e-04
18160000 2.7534840000065230e-04
18170000 2.7519840000067575e-04
18180000 2.7504820000068264e-04
18190000 2.7489870000074745e-04
18200000 2.7474910000080399e-04
18210000 2.7459940000085226e-04
18220000 2.7445010000093362e-04
18230000 2.7430060000099843e-04
18240000 2.7415170000111289e-04
18250000 2.7400280000122734e-04
18260000 2.7385430000137490e-04
18270000 2.7370529999970472e-04
18280000 2.7355709999987710e-04
18290000 2.7340840000000810e-04
18300000 2.7326010000017220e-04
18310000 2.7311210000036112e-04
18320000 2.7296470000059969e-04
18330000 2.7281720000082998e-04
18340000 2.7266960000105200e-04
18350000 2.7252300000135676e-04
18360000 2.7237539999980243e-04
18370000 2.7222840000007409e-04
18380000 2.7208170000037057e-04
18390000 2.7193490000065879e-04
18400000 2.7178860000098837e-04
18410000 2.7164250000133450e-04
18420000 2.7149599999987117e-04
18430000 2.7135050000026695e-04
18440000 2.7120470000063790e-04
18450000 2.7105890000100885e-04
18460000 2.7091320000138808e-04
18470000 2.7076770000000749e-04
18480000 2.7062250000042809e-04
18490000 2.7047760000087351e-04
18500000 2.7033300000134375e-04
18510000 2.7018789999999626e-04
18520000 2.7004260000040858e-04
18530000 2.6989820000089537e-04
18540000 2.6975429999964717e-04
18550000 2.6961050000018361e-04
18560000 2.6946610000067039e-04
18570000 2.6932220000119855e-04
18580000 2.6917859999997518e-04
18590000 2.6903480000051161e-04
18600000 2.6889110000105632e-04
18610000 2.6874819999989086e-04
18620000 2.6860510000048521e-04
18630000 2.6846220000109611e-04
18640000 2.6831949999994720e-04
18650000 2.6817690000058292e-04
18660000 2.6803420000121037e-04
18670000 2.6789220000011937e-04
18680000 2.6775000000078819e-04
18690000 2.6760799999969720e-04
18700000 2.6746650000042393e-04
18710000 2.6732500000115067e-04
18720000 2.6718340000009277e-04
18730000 2.6704190000081951e-04
18740000 2.6690079999980298e-04
18750000 2.6675930000052972e-04
18760000 2.6661890000134747e-04
18770000 2.6647790000033922e-04
18780000 2.6633760000116524e-04
18790000 2.6619680000017354e-04
18800000 2.6605640000099129e-04
18810000 2.6591640000006578e-04
18820000 2.6577610000089180e-04
18830000 2.6563680000002421e-04
18840000 2.6549710000089988e-04
18850000 2.6535709999997437e-04
18860000 2.6521810000090795e-04
18870000 2.6507850000001554e-04
18880000 2.6493970000096567e-04
18890000 2.6480050000010635e-04
18900000 2.6466190000107304e-04
18910000 2.6452310000024681e-04
18920000 2.6438430000119695e-04
18930000 2.6424600000041210e-04
18940000 2.6410740000137878e-04
18950000 2.6396910000059393e-04
18960000 2.6383119999984217e-04
18970000 2.6369340000087504e-04
18980000 2.6355550000012329e-04
18990000 2.6341820000119753e-04
19000000 2.6328040000045405e-04
19010000 2.6314309999975194e-04
19020000 2.6300630000086755e-04
19030000 2.6286920000018199e-04
19040000 2.6273250000130588e-04
19050000 2.6259590000066169e-04
19060000 2.6245990000006714e-04
19070000 2.6232340000120757e-04
19080000 2.6218700000057993e-04
19090000 2.6205049999994401e-04
19100000 2.6191440000111754e-04
19110000 2.6177920000058919e-04
19120000 2.6164330000000291e-04
19130000 2.6150770000121781e-04
19140000 2.6137230000067291e-04
19150000 2.6123680000011973e-04
19160000 2.6110190000139255e-04
19170000 2.6096630000083110e-04
19180000 2.6083180000036066e-04
19190000 2.6069669999984058e-04
19200000 2.6056230000115477e-04
19210000 2.6042780000068433e-04
19220000 2.6029360000023871e-04
19230000 2.6015959999980964e-04
19240000 2.6002590000118175e-04
19250000 2.5989210000076923e-04
19260000 2.5975860000038153e-04
19270000 2.5962509999999384e-04
19280000 2.5949160000138249e-04
19290000 2.5935820000100307e-04
19300000 2.5922500000064019e-04
19310000 2.5909190000028559e-04
19320000 2.5895899999994754e-04
19330000 2.5882620000139411e-04
19340000 2.5869370000108916e-04
19350000 2.5856130000079247e-04
19360000 2.5842890000049579e-04
19370000 2.5829670000021565e-04
19380000 2.5816479999996034e-04
19390000 2.5803279999969675e-04
19400000 2.5790120000124261e-04
19410000 2.5776930000098730e-04
19420000 2.5763740000073199e-04
19430000 2.5750650000055941e-04
19440000 2.5737500000033720e-04
19450000 2.5724340000010670e-04
19460000 2.5711269999995068e-04
19470000 2.5698149999975328e-04
19480000 2.5685100000139016e-04
19490000 2.5672050000125068e-04
19500000 2.5659020000112776e-04
19510000 2.5646000000101310e-04
19520000 2.5632910000084053e-04
19530000 2.5619920000075069e-04
19540000 2.5606970000069396e-04
19550000 2.5593930000056275e-04
19560000 2.5580980000050602e-04
19570000 2.5568030000044928e-04
19580000 2.5555050000036772e-04
19590000 2.5542160000036063e-04
19600000 2.5529240000032871e-04
19610000 2.5516350000032162e-04
19620000 2.5503430000028970e-04
19630000 2.5490610000034053e-04
19640000 2.5477710000032516e-04
19650000 2.5464870000035944e-04
19660000 2.5452060000041854e-04
19670000 2.5439200000043627e-04
19680000 2.5426410000051192e-04
19690000 2.5413600000057102e-04
19700000 2.5400800000063839e-04
19710000 2.5388020000072231e-04
19720000 2.5375290000084760e-04
19730000 2.5362560000097290e-04
19740000 2.5349830000109819e-04
19750000 2.5337080000120693e-04
19760000 2.5324370000134877e-04
19770000 2.5311699999974735e-04
19780000 2.5298999999989746e-04
19790000 2.5286320000006413e-04
19800000 2.5273660000024734e-04
19810000 2.5261040000046364e-04
19820000 2.5248380000064685e-04
19830000 2.5235790000088798e-04
19840000 2.5223170000110429e-04
19850000 2.5210590000135369e-04
19860000 2.5197989999981019e-04
19870000 2.5185460000010096e-04
19880000 2.5172910000037518e-04
19890000 2.5160370000065768e-04
19900000 2.5147820000093191e-04
19910000 2.5135320000124750e-04
19920000 2.5122809999977846e-04
19930000 2.5110310000009406e-04
19940000 2.5097870000045930e-04
19950000 2.5085380000078317e-04
19960000 2.5072940000114841e-04
19970000 2.5060499999973729e-04
19980000 2.5048090000012735e-04
19990000 2.5035640000048431e-04
20000000 2.5023230000087437e-04
20010000 2.5010850000128926e-04
20020000 2.4998479999993606e-04
20030000 2.4986100000035094e-04
20040000 2.4973760000079892e-04
20050000 2.4961390000122208e-04
20060000 2.4949059999990197e-04
20070000 2.4936750000037478e-04
20080000 2.4924450000085585e-04
20090000 2.4912160000134520e-04
20100000 2.4899880000006647e-04
20110000 2.4887590000055582e-04
20120000 2.4875340000107826e-04
20130000 2.4863109999984090e-04
20140000 2.4850860000036334e-04
20150000 2.4838610000088579e-04
20160000 2.4826479999973117e-04
20170000 2.4814250000027016e-04
20180000 2.4802040000082570e-04
20190000 2.4789870000141434e-04
20200000 2.4777750000026799e-04
20210000 2.4765570000084836e-04
20220000 2.4753439999969373e-04
20230000 2.4741350000034856e-04
20240000 2.4729140000090410e-04
20250000 2.4717049999978258e-04
20260000 2.4704990000046223e-04
20270000 2.4692900000111706e-04
20280000 2.4680840000002036e-04
20290000 2.4668830000074138e-04
20300000 2.4656750000140448e-04
20310000 2.4644710000032433e-04
20320000 2.4632690000103707e-04
20330000 2.4620669999997347e-04
20340000 2.4608670000070276e-04
20350000 2.4596729999970535e-04
20360000 2.4584720000042637e-04
20370000 2.4572800000122186e-04
20380000 2.4560830000019962e-04
20390000 2.4548930000101166e-04
20400000 2.4537000000002251e-04
20410000 2.4525110000084283e-04
20420000 2.4513179999985368e-04
20430000 2.4501320000069882e-04
20440000 2.4489449999975932e-04
20450000 2.4477610000062100e-04
20460000 2.4465759999969805e-04
20470000 2.4453900000054318e-04
20480000 2.4442119999967815e-04
20490000 2.4430280000053983e-04
20500000 2.4418459999964170e-04
20510000 2.4406700000056958e-04
20520000 2.4394909999969627e-04
20530000 2.4383100000058278e-04
20540000 2.4371319999971774e-04
20550000 2.4359570000065389e-04
20560000 2.4347879999986333e-04
20570000 2.4336130000079947e-04
20580000 2.4324399999997581e-04
20590000 2.4312670000092851e-04
20600000 2.4301000000015449e-04
20610000 2.4289270000110719e-04
20620000 2.4277640000036627e-04
20630000 2.4265970000136861e-04
20640000 2.4254340000062768e-04
20650000 2.4242699999987849e-04
20660000 2.4231060000090565e-04
20670000 2.4219440000017300e-04
20680000 2.4207850000124154e-04
20690000 2.4196250000052544e-04
20700000 2.4184679999983416e-04
20710000 2.4173080000089442e-04
20720000 2.4161550000023624e-04
20730000 2.4150010000134614e-04
20740000 2.4138450000066314e-04
20750000 2.4126940000002151e-04
20760000 2.4115450000117278e-04
20770000 2.4103930000052287e-04
20780000 2.4092429999988951e-04
20790000 2.4080950000104906e-04
20800000 2.4069490000044880e-04
20810000 2.4058049999986508e-04
20820000 2.4046580000103290e-04
20830000 2.4035140000044919e-04
20840000 2.4023729999989030e-04
20850000 2.4012290000108294e-04
20860000 2.4000890000053232e-04
20870000 2.3989469999996516e-04
20880000 2.3978140000124881e-04
20890000 2.3966760000071474e-04
20900000 2.3955380000018067e-04
20910000 2.3944019999966315e-04
20920000 2.3932700000095508e-04
20930000 2.3921360000045411e-04
20940000 2.3910019999995313e-04
20950000 2.3898740000127816e-04
20960000 2.3887450000081856e-04
20970000 2.3876200000039205e-04
20980000 2.3864879999990762e-04
20990000 2.3853600000123265e-04
21000000 2.3842360000081442e-04
21010000 2.3831100000037964e-04
21020000 2.3819889999998622e-04
21030000 2.3808680000136917e-04
21040000 2.3797450000095921e-04
21050000 2.3786260000058235e-04
21060000 2.3775060000019721e-04
21070000 2.3763899999984517e-04
21080000 2.3752690000122811e-04
21090000 2.3741540000088435e-04
21100000 2.3730390000054058e-04
21110000 2.3719270000022163e-04
21120000 2.3708169999991924e-04
21130000 2.3697050000137665e-04
21140000 2.3685960000108253e-04
21150000 2.3674860000078013e-04
21160000 2.3663840000054392e-04
21170000 2.3652730000023325e-04
21180000 2.3641639999993913e-04
21190000 2.3630579999966983e-04
21200000 2.3619530000118516e-04
21210000 2.3608500000094068e-04
21220000 2.3597500000072102e-04
21230000 2.3586500000050137e-04
21240000 2.3575480000026516e-04
21250000 2.3564470000003723e-04
21260000 2.3553449999980103e-04
21270000 2.3542470000137428e-04
21280000 2.3531530000120426e-04
21290000 2.3520560000100943e-04
21300000 2.3509610000083114e-04
21310000 2.3498670000066113e-04
21320000 2.3487780000053249e-04
21330000 2.3476870000038730e-04
21340000 2.3466000000027520e-04
21350000 2.3455080000012174e-04
21360000 2.3444220000001792e-04
21370000 2.3433369999992237e-04
21380000 2.3422479999979373e-04
21390000 2.3411609999968164e-04
21400000 2.3400780000137900e-04
21410000 2.3389950000130000e-04
21420000 2.3379130000122927e-04
21430000 2.3368350000119165e-04
21440000 2.3357560000114574e-04
21450000 2.3346760000109157e-04
21460000 2.3335970000104567e-04
21470000 2.3325200000101631e-04
21480000 2.3314440000099523e-04
21490000 2.3303670000096588e-04
21500000 2.3292950000097790e-04
21510000 2.3282260000101473e-04
21520000 2.3271570000105157e-04
21530000 2.3260800000102222e-04
21540000 2.3250150000109215e-04
21550000 2.3239420000109590e-04
21560000 2.3228740000114101e-04
21570000 2.3218050000117785e-04
21580000 2.3207400000124778e-04
21590000 2.3196770000133426e-04
21600000 2.3186100000138765e-04
21610000 2.3175489999971433e-04
21620000 2.3164899999983390e-04
21630000 2.3154299999994521e-04
21640000 2.3143670000003169e-04
21650000 2.3133060000013472e-04
21660000 2.3122520000029567e-04
21670000 2.3111960000044007e-04
21680000 2.3101370000055965e-04
21690000 2.3090810000070405e-04
21700000 2.3080290000088155e-04
21710000 2.3069790000107560e-04
21720000 2.3059250000123654e-04
21730000 2.3048759999966251e-04
21740000 2.3038269999986483e-04
21750000 2.3027760000005060e-04
21760000 2.3017300000027774e-04
21770000 2.3006800000047178e-04
21780000 2.2996360000071547e-04
21790000 2.2985880000092607e-04
21800000 2.2975450000117803e-04
21810000 2.2965029999966191e-04
21820000 2.2954589999990560e-04
21830000 2.2944180000017411e-04
21840000 2.2933770000044262e-04
21850000 2.2923330000068631e-04
21860000 2.2912930000096310e-04
21870000 2.2902600000129780e-04
21880000 2.2892239999983133e-04
21890000 2.2881830000009984e-04
21900000 2.2871460000040145e-04
21910000 2.2861120000072788e-04
21920000 2.2850800000107085e-04
21930000 2.2840460000139728e-04
21940000 2.2830129999995563e-04
21950000 2.2819870000034825e-04
21960000 2.2809560000069951e-04
21970000 2.2799280000107558e-04
21980000 2.2789039999970839e-04
21990000 2.2778760000008447e-04
22000000 2.2768500000047709e-04
22010000 2.2758270000089453e-04
22020000 2.2748030000130370e-04
22030000 2.2737789999993652e-04
22040000 2.2727580000037051e-04
22050000 2.2717360000079623e-04
22060000 2.2707140000122195e-04
22070000 2.2696939999988786e-04
22080000 2.2686770000035494e-04
22090000 2.2676610000083031e-04
22100000 2.2666470000132222e-04
22110000 2.2656310000002122e-04
22120000 2.2646160000050486e-04
22130000 2.2636040000101332e-04
22140000 2.2625909999973715e-04
22150000 2.2615810000026215e-04
22160000 2.2605690000077061e-04
22170000 2.2595600000130389e-04
22180000 2.2585530000007736e-04
22190000 2.2575450000061892e-04
22200000 2.2565370000116047e-04
22210000 2.2555279999991740e-04
22220000 2.2545210000046723e-04
22230000 2.2535180000105015e-04
22240000 2.2525169999987327e-04
22250000 2.2515110000043137e-04
22260000 2.2505110000103912e-04
22270000 2.2495099999986223e-04
22280000 2.2485100000046998e-04
22290000 2.2475110000108600e-04
22300000 2.2465129999993394e-04
22310000 2.2455170000057478e-04
22320000 2.2445200000120735e-04
22330000 2.2435220000005529e-04
22340000 2.2425300000072923e-04
22350000 2.2415360000138662e-04
22360000 2.2405410000025938e-04
22370000 2.2395510000094987e-04
22380000 2.2385579999983918e-04
22390000 2.2375690000053794e-04
22400000 2.2365810000124497e-04
22410000 2.2355880000013428e-04
22420000 2.2346030000086614e-04
22430000 2.2336189999982992e-04
22440000 2.2326310000053695e-04
22450000 2.2316450000126054e-04
22460000 2.2306610000022431e-04
22470000 2.2296760000095617e-04
22480000 2.2286929999992822e-04
22490000 2.2277140000070972e-04
22500000 2.2267339999970659e-04
22510000 2.2257510000045500e-04
22520000 2.2247740000125305e-04
22530000 2.2237960000026646e-04
22540000 2.2228200000107279e-04
22550000 2.2218450000011103e-04
22560000 2.2208660000089253e-04
22570000 2.2198929999994732e-04
22580000 2.2189170000075364e-04
22590000 2.2179439999980843e-04
22600000 2.2169740000066440e-04
22610000 2.2160049999975229e-04
22620000 2.2150340000059998e-04
22630000 2.2140619999966304e-04
22640000 2.2130930000052729e-04
22650000 2.2121299999966482e-04
22660000 2.2111590000051251e-04
22670000 2.2101930000140158e-04
22680000 2.2092280000052256e-04
22690000 2.2082649999966009e-04
22700000 2.2073010000056570e-04
22710000 2.2063379999970323e-04
22720000 2.2053740000060884e-04
22730000 2.2044129999976292e-04
22740000 2.2034560000072645e-04
22750000 2.2024949999988053e-04
22760000 2.2015380000084406e-04
22770000 2.2005790000001468e-04
22780000 2.1996210000096994e-04
22790000 2.1986670000018194e-04
22800000 2.1977120000116201e-04
22810000 2.1967580000037401e-04
22820000 2.1958050000137064e-04
22830000 2.1948530000059918e-04
22840000 2.1938989999981118e-04
22850000 2.1929500000084090e-04
22860000 2.1919990000007772e-04
22870000 2.1910500000110744e-04
22880000 2.1901030000037736e-04
22890000 2.1891540000140708e-04
22900000 2.1882090000069354e-04
22910000 2.1872609999995518e-04
22920000 2.1863150000100973e-04
22930000 2.1853720000031274e-04
22940000 2.1844250000135901e-04
22950000 2.1834860000069511e-04
22960000 2.1825440000000640e-04
22970000 2.1816030000110231e-04
22980000 2.1806630000043015e-04
22990000 2.1797249999977453e-04
23000000 2.1787860000088699e-04
23010000 2.1778520000026447e-04
23020000 2.1769130000137693e-04
23030000 2.1759770000073786e-04
23040000 2.1750400000009051e-04
23050000 2.1741080000126090e-04
23060000 2.1731750000064665e-04
23070000 2.1722430000004067e-04
23080000 2.1713100000120278e-04
23090000 2.1703780000059680e-04
23100000 2.1694469999999910e-04
23110000 2.1685190000120258e-04
23120000 2.1675890000061315e-04
23130000 2.1666590000002373e-04
23140000 2.1657340000125203e-04
23150000 2.1648080000069569e-04
23160000 2.1638840000015591e-04
23170000 2.1629590000138421e-04
23180000 2.1620290000079478e-04
23190000 2.1611080000027982e-04
23200000 2.1601829999973177e-04
23210000 2.1592630000100144e-04
23220000 2.1583450000051130e-04
23230000 2.1574219999997979e-04
23240000 2.1565030000125773e-04
23250000 2.1555850000076759e-04
23260000 2.1546660000026918e-04
23270000 2.1537499999979559e-04
23280000 2.1528310000107354e-04
23290000 2.1519170000061649e-04
23300000 2.1510040000016772e-04
23310000 2.1500919999972723e-04
23320000 2.1491760000103000e-04
23330000 2.1482620000057295e-04
23340000 2.1473520000014901e-04
23350000 2.1464419999972506e-04
23360000 2.1455340000109402e-04
23370000 2.1446230000066180e-04
23380000 2.1437130000023785e-04
23390000 2.1428029999981391e-04
23400000 2.1419010000123251e-04
23410000 2.1409920000081684e-04
23420000 2.1400870000043426e-04
23430000 2.1391810000004341e-04
23440000 2.1382779999967738e-04
23450000 2.1373770000110426e-04
23460000 2.1364740000073823e-04
23470000 2.1355730000038875e-04
23480000 2.1346700000002272e-04
23490000 2.1337729999970634e-04
23500000 2.1328740000114976e-04
23510000 2.1319750000081683e-04
23520000 2.1310760000048390e-04
23530000 2.1301800000017579e-04
23540000 2.1292859999988423e-04
23550000 2.1283890000134420e-04
23560000 2.1274970000106919e-04
23570000 2.1265990000074453e-04
23580000 2.1257070000046951e-04
23590000 2.1248150000019450e-04
23600000 2.1239259999994431e-04
23610000 2.1230349999967757e-04
23620000 2.1221450000119546e-04
23630000 2.1212550000093700e-04
23640000 2.1203650000067853e-04
23650000 2.1194810000046971e-04
23660000 2.1185930000022779e-04
23670000 2.1177059999999415e-04
23680000 2.1168189999976050e-04
23690000 2.1159360000133631e-04
23700000 2.1150520000112749e-04
23710000 2.1141700000093522e-04
23720000 2.1132860000072640e-04
23730000 2.1124050000054240e-04
23740000 2.1115250000036667e-04
23750000 2.1106430000017440e-04
23760000 2.1097650000001522e-04
23770000 2.1088849999983950e-04
23780000 2.1080059999967204e-04
23790000 2.1071290000129750e-04
23800000 2.1062540000116314e-04
23810000 2.1053740000098742e-04
23820000 2.1044990000085306e-04
23830000 2.1036250000072698e-04
23840000 2.1027510000060090e-04
23850000 2.1018780000048309e-04
23860000 2.1010040000035701e-04
23870000 2.1001350000027230e-04
23880000 2.0992650000017932e-04
23890000 2.0983950000008633e-04
23900000 2.0975239999998507e-04
23910000 2.0966559999990864e-04
23920000 2.0957889999984047e-04
23930000 2.0949239999978886e-04
23940000 2.0940529999968760e-04
23950000 2.0931840000137925e-04
23960000 2.0923220000135245e-04
23970000 2.0914560000129256e-04
23980000 2.0905920000124922e-04
23990000 2.0897290000121416e-04
24000000 2.0888680000119564e-04
24010000 2.0880060000116885e-04
24020000 2.0871440000114205e-04
24030000 2.0862860000114836e-04
24040000 2.0854280000115466e-04
24050000 2.0845700000116096e-04
24060000 2.0837140000118382e-04
24070000 2.0828550000118184e-04
24080000 2.0819980000119642e-04
24090000 2.0811430000122755e-04
24100000 2.0802870000125040e-04
24110000 2.0794320000128153e-04
24120000 2.0785780000132092e-04
24130000 2.0777230000135205e-04
24140000 2.0768739999965646e-04
24150000 2.0760209999970414e-04
24160000 2.0751699999976836e-04
24170000 2.0743189999983258e-04
24180000 2.0734739999994645e-04
24190000 2.0726220000000239e-04
24200000 2.0717760000010799e-04
24210000 2.0709260000018048e-04
24220000 2.0700820000030262e-04
24230000 2.0692350000039994e-04
24240000 2.0683870000048898e-04
24250000 2.0675430000061112e-04
24260000 2.0667000000074154e-04
24270000 2.0658600000089677e-04
24280000 2.0650160000101891e-04
24290000 2.0641750000116588e-04
24300000 2.0633340000131284e-04
24310000 2.0624939999969172e-04
24320000 2.0616549999985523e-04
24330000 2.0608140000000219e-04
24340000 2.0599750000016570e-04
24350000 2.0591390000035403e-04
24360000 2.0583040000055064e-04
24370000 2.0574650000071415e-04
24380000 2.0566290000090248e-04
24390000 2.0557950000110736e-04
24400000 2.0549620000132052e-04
24410000 2.0541289999975731e-04
24420000 2.0532949999996220e-04
24430000 2.0524660000020845e-04
24440000 2.0516330000042160e-04
24450000 2.0508030000065958e-04
24460000 2.0499700000087273e-04
24470000 2.0491410000111898e-04
24480000 2.0483140000138178e-04
24490000 2.0474859999985995e-04
24500000 2.0466600000013102e-04
24510000 2.0458320000038555e-04
24520000 2.0450030000063180e-04
24530000 2.0441810000093596e-04
24540000 2.0433540000119876e-04
24550000 2.0425279999969348e-04
24560000 2.0417049999998937e-04
24570000 2.0408850000031009e-04
24580000 2.0400620000060599e-04
24590000 2.0392430000093498e-04
24600000 2.0384220000124742e-04
24610000 2.0376009999978351e-04
24620000 2.0367830000012077e-04
24630000 2.0359670000047458e-04
24640000 2.0351460000078703e-04
24650000 2.0343270000111602e-04
24660000 2.0335109999969347e-04
24670000 2.0326980000007211e-04
24680000 2.0318840000044247e-04
24690000 2.0310670000078801e-04
24700000 2.0302520000115010e-04
24710000 2.0294399999976065e-04
24720000 2.0286280000014756e-04
24730000 2.0278150000052619e-04
24740000 2.0270080000095447e-04
24750000 2.0261930000131656e-04
24760000 2.0253849999996021e-04
24770000 2.0245760000037194e-04
24780000 2.0237650000076712e-04
24790000 2.0229560000117885e-04
24800000 2.0221509999984733e-04
24810000 2.0213430000026733e-04
24820000 2.0205370000070388e-04
24830000 2.0197320000114871e-04
24840000 2.0189249999980063e-04
24850000 2.0181230000027028e-04
24860000 2.0173190000072339e-04
24870000 2.0165160000118476e-04
24880000 2.0157149999988633e-04
24890000 2.0149100000033116e-04
24900000 2.0141070000079253e-04
24910000 2.0133090000129528e-04
24920000 2.0125110000002167e-04
24930000 2.0117100000049959e-04
24940000 2.0109130000101061e-04
24950000 2.0101109999970390e-04
24960000 2.0093160000023147e-04
24970000 2.0085180000073422e-04
24980000 2.0077220000125351e-04
24990000 2.0069259999999645e-04
25000000 2.0061310000052401e-04
25010000 2.0053400000108468e-04
25020000 2.0045459999984416e-04
25030000 2.0037520000038000e-04
25040000 2.0029610000094067e-04
25050000 2.0021679999970843e-04
25060000 2.0013780000027737e-04
25070000 2.0005910000087113e-04
25080000 1.9998029999968026e-04
25090000 1.9990110000023265e-04
25100000 1.9982250000083468e-04
25110000 1.9974340000139534e-04
25120000 1.9966470000021275e-04
25130000 1.9958600000080651e-04
25140000 1.9950750000141682e-04
25150000 1.9942910000025904e-04
25160000 1.9935060000086935e-04
25170000 1.9927209999970330e-04
25180000 1.9919390000033843e-04
25190000 1.9911550000095701e-04
25200000 1.9903759999984061e-04
25210000 1.9895900000044264e-04
25220000 1.9888120000111087e-04
25230000 1.9880299999996964e-04
25240000 1.9872490000061305e-04
25250000 1.9864710000128127e-04
25260000 1.9856930000017314e-04
25270000 1.9849110000080827e-04
25280000 1.9841339999970842e-04
25290000 1.9833600000040974e-04
25300000 1.9825820000107797e-04
25310000 1.9818090000001121e-04
25320000 1.9810330000069598e-04
25330000 1.9802590000139730e-04
25340000 1.9794840000031400e-04
25350000 1.9787130000104014e-04
25360000 1.9779389999996511e-04
25370000 1.9771670000068298e-04
25380000 1.9763969999964104e-04
25390000 1.9756280000038373e-04
25400000 1.9748570000110988e-04
25410000 1.9740880000007621e-04
25420000 1.9733180000081063e-04
25430000 1.9725489999977697e-04
25440000 1.9717850000056103e-04
25450000 1.9710170000131200e-04
25460000 1.9702500000029488e-04
25470000 1.9694850000107067e-04
25480000 1.9687190000006183e-04
25490000 1.9679540000083762e-04
25500000 1.9671889999983705e-04
25510000 1.9664270000063766e-04
25520000 1.9656659999967019e-04
25530000 1.9649030000046253e-04
25540000 1.9641420000127141e-04
25550000 1.9633800000029566e-04
25560000 1.9626180000109628e-04
25570000 1.9618620000017017e-04
25580000 1.9611030000099561e-04
25590000 1.9603440000004468e-04
25600000 1.9595860000087839e-04
25610000 1.9588279999993574e-04
25620000 1.9580710000077772e-04
25630000 1.9573149999985162e-04
25640000 1.9565590000070188e-04
25650000 1.9558029999977578e-04
25660000 1.9550500000065085e-04
25670000 1.9542939999972475e-04
25680000 1.9535420000060810e-04
25690000 1.9527899999971510e-04
25700000 1.9520380000059845e-04
25710000 1.9512889999973027e-04
25720000 1.9505380000062189e-04
25730000 1.9497869999973716e-04
25740000 1.9490360000062878e-04
25750000 1.9482879999976888e-04
25760000 1.9475400000068532e-04
25770000 1.9467929999983369e-04
25780000 1.9460420000072531e-04
25790000 1.9452949999987368e-04
25800000 1.9445500000081495e-04
25810000 1.9438059999998814e-04
25820000 1.9430590000091286e-04
25830000 1.9423160000009432e-04
25840000 1.9415720000104386e-04
25850000 1.9408290000022532e-04
25860000 1.9400850000117487e-04
25870000 1.9393460000038942e-04
25880000 1.9386020000133897e-04
25890000 1.9378600000052870e-04
25900000 1.9371169999971016e-04
25910000 1.9363800000071762e-04
25920000 1.9356399999992391e-04
25930000 1.9349030000093137e-04
25940000 1.9341640000014593e-04
25950000 1.9334260000114512e-04
25960000 1.9326880000036795e-04
25970000 1.9319540000140023e-04
25980000 1.9312170000063134e-04
25990000 1.9304799999986244e-04
26000000 1.9297460000089472e-04
26010000 1.9290130000015893e-04
26020000 1.9282790000119121e-04
26030000 1.9275460000045541e-04
26040000 1.9268109999970306e-04
26050000 1.9260770000073535e-04
26060000 1.9253480000003265e-04
26070000 1.9246190000110630e-04
26080000 1.9238900000040360e-04
26090000 1.9231569999966780e-04
26100000 1.9224300000075800e-04
26110000 1.9217010000005530e-04
26120000 1.9209730000113723e-04
26130000 1.9202440000043453e-04
26140000 1.9195179999975664e-04
26150000 1.9187920000085512e-04
26160000 1.9180660000017724e-04
26170000 1.9173410000128399e-04
26180000 1.9166170000062266e-04
26190000 1.9158929999996133e-04
26200000 1.9151700000108463e-04
26210000 1.9144470000043157e-04
26220000 1.9137229999977023e-04
26230000 1.9130020000091008e-04
26240000 1.9122830000029012e-04
26250000 1.9115600000141342e-04
26260000 1.9108390000077691e-04
26270000 1.9101190000014867e-04
26280000 1.9094010000131334e-04
26290000 1.9086810000068510e-04
26300000 1.9079640000008169e-04
26310000 1.9072460000124636e-04
26320000 1.9065290000064294e-04
26330000 1.9058130000004780e-04
26340000 1.9050950000121247e-04
26350000 1.9043780000060906e-04
26360000 1.9036640000003047e-04
26370000 1.9029510000123651e-04
26380000 1.9022350000064137e-04
26390000 1.9015220000007105e-04
26400000 1.9008100000128536e-04
26410000 1.9000970000071504e-04
26420000 1.8993860000016127e-04
26430000 1.8986770000140041e-04
26440000 1.8979650000083836e-04
26450000 1.8972540000028459e-04
26460000 1.8965429999973082e-04
26470000 1.8958340000096996e-04
26480000 1.8951240000042446e-04
26490000 1.8944159999989552e-04
26500000 1.8937090000115120e-04
26510000 1.8930050000065535e-04
26520000 1.8922960000011813e-04
26530000 1.8915920000139863e-04
26540000 1.8908860000088623e-04
26550000 1.8901800000037383e-04
26560000 1.8894749999986971e-04
26570000 1.8887720000115849e-04
26580000 1.8880700000067918e-04
26590000 1.8873670000019160e-04
26600000 1.8866639999970403e-04
26610000 1.8859650000102590e-04
26620000 1.8852610000053005e-04
26630000 1.8845650000010039e-04
26640000 1.8838640000140572e-04
26650000 1.8831620000092641e-04
26660000 1.8824630000047193e-04
26670000 1.8817650000002573e-04
26680000 1.8810690000137242e-04
26690000 1.8803700000091794e-04
26700000 1.8796730000048001e-04
26710000 1.8789770000005035e-04
26720000 1.8782800000138877e-04
26730000 1.8775850000096739e-04
26740000 1.8768900000054600e-04
26750000 1.8761960000013289e-04
26760000 1.8755029999972805e-04
26770000 1.8748120000111612e-04
26780000 1.8741200000071956e-04
26790000 1.8734260000030645e-04
26800000 1.8727349999991816e-04
26810000 1.8720440000130623e-04
26820000 1.8713530000091794e-04
26830000 1.8706610000052137e-04
26840000 1.8699720000014963e-04
26850000 1.8692839999978617e-04
26860000 1.8685930000117423e-04
26870000 1.8679040000080249e-04
26880000 1.8672170000044730e-04
26890000 1.8665330000011693e-04
26900000 1.8658429999973691e-04
26910000 1.8651570000116635e-04
26920000 1.8644710000081943e-04
26930000 1.8637870000048906e-04
26940000 1.8631020000015042e-04
26950000 1.8624169999981177e-04
26960000 1.8617340000126603e-04
26970000 1.8610530000096048e-04
26980000 1.8603690000063011e-04
26990000 1.8596880000032456e-04
27000000 1.8590070000001901e-04
27010000 1.8583269999972174e-04
27020000 1.8576450000118427e-04
27030000 1.8569660000089527e-04
27040000 1.8562870000060627e-04
27050000 1.8556070000030900e-04
27060000 1.8549280000002000e-04
27070000 1.8542499999973927e-04
27080000 1.8535730000124317e-04
27090000 1.8528970000097900e-04
27100000 1.8522190000069827e-04
27110000 1.8515430000043409e-04
27120000 1.8508660000016164e-04
27130000 1.8501919999991401e-04
27140000 1.8495179999966638e-04
27150000 1.8488420000117856e-04
27160000 1.8481700000094747e-04
27170000 1.8474970000070812e-04
27180000 1.8468240000046876e-04
27190000 1.8461520000023768e-04
27200000 1.8454810000001487e-04
27210000 1.8448099999979206e-04
27220000 1.8441410000136216e-04
27230000 1.8434710000114762e-04
27240000 1.8428000000092482e-04
27250000 1.8421320000072683e-04
27260000 1.8414630000052057e-04
27270000 1.8407980000034740e-04
27280000 1.8401290000014114e-04
27290000 1.8394629999995971e-04
27300000 1.8387949999976172e-04
27310000 1.8381290000135664e-04
27320000 1.8374640000118347e-04
27330000 1.8367970000099376e-04
27340000 1.8361320000082060e-04
27350000 1.8354670000064743e-04
27360000 1.8348020000047427e-04
27370000 1.8341400000032593e-04
27380000 1.8334760000016104e-04
27390000 1.8328140000001270e-04
27400000 1.8321549999988918e-04
27410000 1.8314919999973256e-04
27420000 1.8308300000136057e-04
27430000 1.8301690000122051e-04
27440000 1.8295080000108044e-04
27450000 1.8288500000096519e-04
27460000 1.8281920000084995e-04
27470000 1.8275340000073470e-04
27480000 1.8268770000062773e-04
27490000 1.8262180000050421e-04
27500000 1.8255620000040551e-04
27510000 1.8249010000026544e-04
27520000 1.8242490000019984e-04
27530000 1.8235950000011769e-04
27540000 1.8229390000001899e-04
27550000 1.8222829999992030e-04
27560000 1.8216299999984642e-04
27570000 1.8209759999976427e-04
27580000 1.8203209999967385e-04
27590000 1.8196700000139288e-04
27600000 1.8190180000132727e-04
27610000 1.8183670000126995e-04
27620000 1.8177150000120434e-04
27630000 1.8170660000116357e-04
27640000 1.8164150000110624e-04
27650000 1.8157630000104064e-04
27660000 1.8151140000099986e-04
27670000 1.8144660000096735e-04
27680000 1.8138160000091830e-04
27690000 1.8131690000089407e-04
27700000 1.8125210000086156e-04
27710000 1.8118740000083733e-04
27720000 1.8112280000082137e-04
27730000 1.8105820000080541e-04
27740000 1.8099340000077291e-04
27750000 1.8092900000077350e-04
27760000 1.8086450000076582e-04
27770000 1.8080000000075813e-04
27780000 1.8073560000075872e-04
27790000 1.8067130000076759e-04
27800000 1.8060690000076818e-04
27810000 1.8054280000079359e-04
27820000 1.8047860000081073e-04
27830000 1.8041450000083614e-04
27840000 1.8035040000086155e-04
27850000 1.8028620000087869e-04
27860000 1.8022230000092065e-04
27870000 1.8015830000095434e-04
27880000 1.8009440000099630e-04
27890000 1.8003040000102999e-04
27900000 1.7996670000108850e-04
27910000 1.7990280000113046e-04
27920000 1.7983910000118897e-04
27930000 1.7977540000124748e-04
27940000 1.7971180000131426e-04
27950000 1.7964820000138104e-04
27960000 1.7958459999967147e-04
27970000 1.7952109999974653e-04
27980000 1.7945759999982158e-04
27990000 1.7939419999990491e-04
28000000 1.7933089999999652e-04
28010000 1.7926740000007158e-04
28020000 1.7920420000017145e-04
28030000 1.7914100000027133e-04
28040000 1.7907760000035466e-04
28050000 1.7901460000047109e-04
28060000 1.7895160000058752e-04
28070000 1.7888850000069567e-04
28080000 1.7882550000081210e-04
28090000 1.7876250000092853e-04
28100000 1.7869970000106150e-04
28110000 1.7863670000117793e-04
28120000 1.7857360000128608e-04
28130000 1.7851099999965925e-04
28140000 1.7844829999980050e-04
28150000 1.7838569999995002e-04
28160000 1.7832290000008300e-04
28170000 1.7826040000024079e-04
28180000 1.7819760000037377e-04
28190000 1.7813520000053984e-04
28200000 1.7807260000068936e-04
28210000 1.7801020000085543e-04
28220000 1.7794790000102978e-04
28230000 1.7788550000119585e-04
28240000 1.7782310000136192e-04
28250000 1.7776079999975991e-04
28260000 1.7769859999994253e-04
28270000 1.7763640000012515e-04
28280000 1.7757440000032432e-04
28290000 1.7751230000051521e-04
28300000 1.7745020000070610e-04
28310000 1.7738830000091355e-04
28320000 1.7732630000111271e-04
28330000 1.7726450000132843e-04
28340000 1.7720249999975124e-04
28350000 1.7714089999998350e-04
28360000 1.7707890000018267e-04
28370000 1.7701730000041493e-04
28380000 1.7695550000063065e-04
28390000 1.7689380000085464e-04
28400000 1.7683230000109518e-04
28410000 1.7677060000131917e-04
28420000 1.7670929999979990e-04
28430000 1.7664780000004043e-04
28440000 1.7658630000028097e-04
28450000 1.7652490000052978e-04
28460000 1.7646360000078687e-04
28470000 1.7640240000105223e-04
28480000 1.7634100000130104e-04
28490000 1.7627979999979004e-04
28500000 1.7621860000005540e-04
28510000 1.7615750000032904e-04
28520000 1.7609630000059440e-04
28530000 1.7603530000087630e-04
28540000 1.7597450000117476e-04
28550000 1.7591329999966376e-04
28560000 1.7585249999996222e-04
28570000 1.7579150000024413e-04
28580000 1.7573080000055086e-04
28590000 1.7567000000084931e-04
28600000 1.7560910000113950e-04
28610000 1.7554849999967814e-04
28620000 1.7548800000000142e-04
28630000 1.7542730000030815e-04
28640000 1.7536670000062315e-04
28650000 1.7530620000094643e-04
28660000 1.7524580000127798e-04
28670000 1.7518509999980836e-04
28680000 1.7512470000013991e-04
28690000 1.7506430000047146e-04
28700000 1.7500420000082784e-04
28710000 1.7494390000116766e-04
28720000 1.7488389999975595e-04
28730000 1.7482330000007096e-04
28740000 1.7476320000042733e-04
28750000 1.7470300000077543e-04
28760000 1.7464300000114008e-04
28770000 1.7458279999971182e-04
28780000 1.7452280000007647e-04
28790000 1.7446290000044939e-04
28800000 1.7440280000080577e-04
28810000 1.7434300000118697e-04
28820000 1.7428319999979180e-04
28830000 1.7422330000016473e-04
28840000 1.7416360000055420e-04
28850000 1.7410390000094367e-04
28860000 1.7404420000133314e-04
28870000 1.7398479999997107e-04
28880000 1.7392520000036882e-04
28890000 1.7386550000075829e-04
28900000 1.7380620000118085e-04
28910000 1.7374669999981052e-04
28920000 1.7368730000022481e-04
28930000 1.7362800000064738e-04
28940000 1.7356870000106994e-04
28950000 1.7350939999971615e-04
28960000 1.7345000000013044e-04
28970000 1.7339080000056128e-04
28980000 1.7333130000096730e-04
28990000 1.7327239999964661e-04
29000000 1.7321350000010227e-04
29010000 1.7315430000053311e-04
29020000 1.7309540000098877e-04
29030000 1.7303629999965153e-04
29040000 1.7297740000010720e-04
29050000 1.7291850000056286e-04
29060000 1.7285970000102679e-04
29070000 1.7280099999972265e-04
29080000 1.7274230000019486e-04
29090000 1.7268350000065880e-04
29100000 1.7262480000113101e-04
29110000 1.7256609999982686e-04
29120000 1.7250750000030735e-04
29130000 1.7244890000078783e-04
29140000 1.7239060000129314e-04
29150000 1.7233210000000554e-04
29160000 1.7227380000051085e-04
29170000 1.7221530000099960e-04
29180000 1.7215709999973683e-04
29190000 1.7209840000020904e-04
29200000 1.7204040000073917e-04
29210000 1.7198210000124448e-04
29220000 1.7192389999998170e-04
29230000 1.7186560000048701e-04
29240000 1.7180750000100886e-04
29250000 1.7174939999975436e-04
29260000 1.7169120000026794e-04
29270000 1.7163320000079807e-04
29280000 1.7157540000134475e-04
29290000 1.7151720000008197e-04
29300000 1.7145940000062865e-04
29310000 1.7140150000116705e-04
29320000 1.7134369999993737e-04
29330000 1.7128590000048405e-04
29340000 1.7122840000105555e-04
29350000 1.7117049999981759e-04
29360000 1.7111290000038082e-04
29370000 1.7105540000095232e-04
29380000 1.7099759999972264e-04
29390000 1.7094020000030241e-04
29400000 1.7088260000086564e-04
29410000 1.7082499999965250e-04
29420000 1.7076760000023228e-04
29430000 1.7071020000081205e-04
29440000 1.7065270000138355e-04
29450000 1.7059560000021179e-04
29460000 1.7053820000079156e-04
29470000 1.7048090000137961e-04
29480000 1.7042370000019957e-04
29490000 1.7036650000079590e-04
29500000 1.7030969999964896e-04
29510000 1.7025260000025355e-04
29520000 1.7019540000084987e-04
29530000 1.7013849999969466e-04
29540000 1.7008170000032408e-04
29550000 1.7002480000094522e-04
29560000 1.6996769999977346e-04
29570000 1.6991080000039460e-04
29580000 1.6985410000103229e-04
29590000 1.6979739999989363e-04
29600000 1.6974060000052305e-04
29610000 1.6968400000116901e-04
29620000 1.6962740000003862e-04
29630000 1.6957080000068459e-04
29640000 1.6951420000133055e-04
29650000 1.6945780000021671e-04
29660000 1.6940110000085440e-04
29670000 1.6934509999977365e-04
29680000 1.6928830000040307e-04
29690000 1.6923210000108213e-04
29700000 1.6917549999995174e-04
29710000 1.6911940000063908e-04
29720000 1.6906330000132641e-04
29730000 1.6900700000022084e-04
29740000 1.6895070000089163e-04
29750000 1.6889479999981916e-04
29760000 1.6883840000048167e-04
29770000 1.6878240000117728e-04
29780000 1.6872650000010481e-04
29790000 1.6867050000080042e-04
29800000 1.6861439999971140e-04
29810000 1.6855850000041528e-04
29820000 1.6850260000111916e-04
29830000 1.6844660000003842e-04
29840000 1.6839090000075885e-04
29850000 1.6833509999969465e-04
29860000 1.6827960000043163e-04
29870000 1.6822370000113551e-04
29880000 1.6816810000008786e-04
29890000 1.6811250000081657e-04
29900000 1.6805689999976892e-04
29910000 1.6800140000050590e-04
29920000 1.6794590000124288e-04
29930000 1.6789030000019523e-04
29940000 1.6783510000095703e-04
29950000 1.6777949999990938e-04
29960000 1.6772410000065463e-04
29970000 1.6766860000139161e-04
29980000 1.6761330000036878e-04
29990000 1.6755810000113058e-04
30000000 1.6750310000013258e-04
30010000 1.6744770000087783e-04
30020000 1.6739259999987155e-04
30030000 1.6733750000064163e-04
30040000 1.6728240000141170e-04
30050000 1.6722740000041370e-04
30060000 1.6717260000120859e-04
30070000 1.6711760000021059e-04
30080000 1.6706250000098066e-04
30090000 1.6700759999999093e-04
30100000 1.6695270000077755e-04
30110000 1.6689799999980437e-04
30120000 1.6684310000059099e-04
30130000 1.6678840000139417e-04
30140000 1.6673360000041271e-04
30150000 1.6667880000120761e-04
30160000 1.6662420000024269e-04
30170000 1.6656950000104587e-04
30180000 1.6651500000008923e-04
30190000 1.6646030000089240e-04
30200000 1.6640589999994404e-04
30210000 1.6635140000076376e-04
30220000 1.6629709999982367e-04
30230000 1.6624270000065167e-04
30240000 1.6618839999971158e-04
30250000 1.6613400000053957e-04
30260000 1.6607970000137584e-04
30270000 1.6602540000043575e-04
30280000 1.6597140000129684e-04
30290000 1.6591710000035675e-04
30300000 1.6586290000120130e-04
30310000 1.6580880000027776e-04
30320000 1.6575480000113885e-04
30330000 1.6570080000022358e-04
30340000 1.6564670000107640e-04
30350000 1.6559280000016940e-04
30360000 1.6553870000102222e-04
30370000 1.6548510000014005e-04
30380000 1.6543110000100114e-04
30390000 1.6537740000011070e-04
30400000 1.6532360000098834e-04
30410000 1.6526980000008962e-04
30420000 1.6521620000098380e-04
30430000 1.6516240000008509e-04
30440000 1.6510880000097927e-04
30450000 1.6505520000009710e-04
30460000 1.6500180000100784e-04
30470000 1.6494820000012567e-04
30480000 1.6489480000103640e-04
30490000 1.6484110000014596e-04
30500000 1.6478800000108151e-04
30510000 1.6473450000020762e-04
30520000 1.6468120000112663e-04
30530000 1.6462760000024446e-04
30540000 1.6457440000117174e-04
30550000 1.6452110000031439e-04
30560000 1.6446770000122513e-04
30570000 1.6441460000038433e-04
30580000 1.6436140000131161e-04
30590000 1.6430830000047081e-04
30600000 1.6425520000140637e-04
30610000 1.6420220000057384e-04
30620000 1.6414919999974131e-04
30630000 1.6409620000068514e-04
30640000 1.6404319999985262e-04
30650000 1.6399030000080472e-04
30660000 1.6393759999999702e-04
30670000 1.6388470000094912e-04
30680000 1.6383180000012487e-04
30690000 1.6377920000110180e-04
30700000 1.6372640000028582e-04
30710000 1.6367390000127102e-04
30720000 1.6362100000044677e-04
30730000 1.6356839999964734e-04
30740000 1.6351580000062427e-04
30750000 1.6346339999984139e-04
30760000 1.6341080000081831e-04
30770000 1.6335820000001888e-04
30780000 1.6330610000103718e-04
30790000 1.6325340000022948e-04
30800000 1.6320110000123123e-04
30810000 1.6314900000047317e-04
30820000 1.6309649999968201e-04
30830000 1.6304410000067548e-04
30840000 1.6299189999990915e-04
30850000 1.6293970000091917e-04
30860000 1.6288740000014457e-04
30870000 1.6283540000117114e-04
30880000 1.6278330000041308e-04
30890000 1.6273109999964674e-04
30900000 1.6267900000066504e-04
30910000 1.6262699999991526e-04
30920000 1.6257500000094183e-04
30930000 1.6252310000020032e-04
30940000 1.6247110000122689e-04
30950000 1.6241930000049365e-04
30960000 1.6236739999975214e-04
30970000 1.6231560000079526e-04
30980000 1.6226390000007029e-04
30990000 1.6221210000111341e-04
31000000 1.6216030000038018e-04
31010000 1.6210859999965521e-04
31020000 1.6205700000071488e-04
31030000 1.6200539999999819e-04
31040000 1.6195380000105786e-04
31050000 1.6190220000034117e-04
31060000 1.6185080000141738e-04
31070000 1.6179920000070069e-04
31080000 1.6174780000000055e-04
31090000 1.6169640000107677e-04
31100000 1.6164500000037663e-04
31110000 1.6159359999967648e-04
31120000 1.6154240000076925e-04
31130000 1.6149080000005256e-04
31140000 1.6143960000114532e-04
31150000 1.6138860000047828e-04
31160000 1.6133729999978641e-04
31170000 1.6128610000087917e-04
31180000 1.6123500000020385e-04
31190000 1.6118400000131317e-04
31200000 1.6113280000062957e-04
31210000 1.6108179999996253e-04
31220000 1.6103070000106356e-04
31230000 1.6097970000039652e-04
31240000 1.6092889999974602e-04
31250000 1.6087800000086361e-04
31260000 1.6082700000019656e-04
31270000 1.6077620000132242e-04
31280000 1.6072550000068020e-04
31290000 1.6067450000001315e-04
31300000 1.6062380000114729e-04
31310000 1.6057310000050506e-04
31320000 1.6052229999985457e-04
31330000 1.6047170000099698e-04
31340000 1.6042100000035475e-04
31350000 1.6037049999972908e-04
31360000 1.6031990000087148e-04
31370000 1.6026940000024581e-04
31380000 1.6021900000140477e-04
31390000 1.6016850000077909e-04
31400000 1.6011800000015342e-04
31410000 1.6006750000130410e-04
31420000 1.6001730000070324e-04
31430000 1.5996700000009412e-04
31440000 1.5991660000125307e-04
31450000 1.5986640000065222e-04
31460000 1.5981600000003482e-04
31470000 1.5976600000122687e-04
31480000 1.5971580000062602e-04
31490000 1.5966560000002517e-04
31500000 1.5961560000121722e-04
31510000 1.5956550000062464e-04
31520000 1.5951550000004033e-04
31530000 1.5946550000123239e-04
31540000 1.5941560000065635e-04
31550000 1.5936570000008032e-04
31560000 1.5931590000128892e-04
31570000 1.5926590000070462e-04
31580000 1.5921600000012859e-04
31590000 1.5916630000134546e-04
31600000 1.5911660000078598e-04
31610000 1.5906670000020995e-04
31620000 1.5901719999966701e-04
31630000 1.5896730000086734e-04
31640000 1.5891770000031613e-04
31650000 1.5886809999976492e-04
31660000 1.5881870000100662e-04
31670000 1.5876910000045541e-04
31680000 1.5871949999990420e-04
31690000 1.5867000000113762e-04
31700000 1.5862070000061124e-04
31710000 1.5857120000006830e-04
31720000 1.5852180000131000e-04
31730000 1.5847240000077534e-04
31740000 1.5842310000024895e-04
31750000 1.5837359999970602e-04
31760000 1.5832430000095599e-04
31770000 1.5827510000043787e-04
31780000 1.5822589999991976e-04
31790000 1.5817670000117801e-04
31800000 1.5812770000067644e-04
31810000 1.5807840000015005e-04
31820000 1.5802930000141657e-04
31830000 1.5798050000093156e-04
31840000 1.5793140000042172e-04
31850000 1.5788219999990361e-04
31860000 1.5783330000118667e-04
31870000 1.5778450000070166e-04
31880000 1.5773560000020836e-04
31890000 1.5768659999970680e-04
31900000 1.5763780000099814e-04
31910000 1.5758890000050485e-04
31920000 1.5754010000001983e-04
31930000 1.5749130000131117e-04
31940000 1.5744250000082616e-04
31950000 1.5739390000035769e-04
31960000 1.5734519999988095e-04
31970000 1.5729650000118056e-04
31980000 1.5724800000072037e-04
31990000 1.5719940000025190e-04
32000000 1.5715089999979170e-04
32010000 1.5710250000111614e-04
32020000 1.5705390000064767e-04
32030000 1.5700560000020403e-04
32040000 1.5695709999974383e-04
32050000 1.5690870000106827e-04
32060000 1.5686040000062462e-04
32070000 1.5681210000018098e-04
32080000 1.5676369999972906e-04
32090000 1.5671550000107004e-04
32100000 1.5666730000063467e-04
32110000 1.5661890000018275e-04
32120000 1.5657059999973910e-04
32130000 1.5652260000109663e-04
32140000 1.5647430000065299e-04
32150000 1.5642620000022589e-04
32160000 1.5637819999980707e-04
32170000 1.5633010000115632e-04
32180000 1.5628210000073750e-04
32190000 1.5623420000032695e-04
32200000 1.5618619999990813e-04
32210000 1.5613840000128221e-04
32220000 1.5609050000087166e-04
32230000 1.5604260000046111e-04
32240000 1.5599480000005883e-04
32250000 1.5594699999965655e-04
32260000 1.5589920000103064e-04
32270000 1.5585150000063663e-04
32280000 1.5580400000025918e-04
32290000 1.5575599999984036e-04
32300000 1.5570850000123926e-04
32310000 1.5566070000083698e-04
32320000 1.5561310000045125e-04
32330000 1.5556560000007380e-04
32340000 1.5551809999969635e-04
32350000 1.5547060000109525e-04
32360000 1.5542310000071780e-04
32370000 1.5537570000034862e-04
32380000 1.5532839999998771e-04
32390000 1.5528090000138661e-04
32400000 1.5523360000102571e-04
32410000 1.5518630000066480e-04
32420000 1.5513900000030389e-04
32430000 1.5509179999995126e-04
32440000 1.5504430000135017e-04
32450000 1.5499730000101408e-04
32460000 1.5495010000066145e-04
32470000 1.5490280000030054e-04
32480000 1.5485569999995619e-04
32490000 1.5480860000138819e-04
32500000 1.5476150000104383e-04
32510000 1.5471450000070774e-04
32520000 1.5466750000037166e-04
32530000 1.5462040000002730e-04
32540000 1.5457359999970777e-04
32550000 1.5452670000115631e-04
32560000 1.5447970000082023e-04
32570000 1.5443280000049242e-04
32580000 1.5438610000018116e-04
32590000 1.5433929999986162e-04
32600000 1.5429260000132672e-04
32610000 1.5424580000100718e-04
32620000 1.5419910000069592e-04
32630000 1.5415230000037639e-04
32640000 1.5410580000008167e-04
32650000 1.5405909999977041e-04
32660000 1.5401240000123551e-04
32670000 1.5396570000092424e-04
32680000 1.5391920000062953e-04
32690000 1.5387280000034309e-04
32700000 1.5382620000004010e-04
32710000 1.5377979999975366e-04
32720000 1.5373330000123531e-04
32730000 1.5368690000094887e-04
32740000 1.5364050000066243e-04
32750000 1.5359420000038426e-04
32760000 1.5354780000009782e-04
32770000 1.5350149999981966e-04
32780000 1.5345530000132612e-04
32790000 1.5340890000103968e-04
32800000 1.5336280000077807e-04
32810000 1.5331670000051645e-04
32820000 1.5327040000023828e-04
32830000 1.5322429999997667e-04
32840000 1.5317829999972332e-04
32850000 1.5313230000124634e-04
32860000 1.5308620000098472e-04
32870000 1.5304020000073137e-04
32880000 1.5299410000046976e-04
32890000 1.5294810000021641e-04
32900000 1.5290239999998789e-04
32910000 1.5285629999972628e-04
32920000 1.5281050000126584e-04
32930000 1.5276460000102077e-04
32940000 1.5271880000078397e-04
32950000 1.5267290000053890e-04
32960000 1.5262720000031038e-04
32970000 1.5258150000008186e-04
32980000 1.5253579999985334e-04
32990000 1.5249000000139290e-04
33000000 1.5244430000116438e-04
33010000 1.5239880000095241e-04
33020000 1.5235320000073216e-04
33030000 1.5230770000052019e-04
33040000 1.5226220000030821e-04
33050000 1.5221670000009624e-04
33060000 1.5217099999986772e-04
33070000 1.5212569999967229e-04
33080000 1.5208010000122840e-04
33090000 1.5203480000103298e-04
33100000 1.5198940000082928e-04
33110000 1.5194400000062558e-04
33120000 1.5189870000043015e-04
33130000 1.5185330000022645e-04
33140000 1.5180810000003930e-04
33150000 1.5176289999985215e-04
33160000 1.5171779999967328e-04
33170000 1.5167260000126248e-04
33180000 1.5162750000108360e-04
33190000 1.5158220000088818e-04
33200000 1.5153710000070930e-04
33210000 1.5149210000053870e-04
33220000 1.5144700000035982e-04
33230000 1.5140210000019749e-04
33240000 1.5135710000002689e-04
33250000 1.5131199999984801e-04
33260000 1.5126709999968568e-04
33270000 1.5122230000130799e-04
33280000 1.5117740000114566e-04
33290000 1.5113250000098333e-04
33300000 1.5108760000082100e-04
33310000 1.5104300000068349e-04
33320000 1.5099820000052944e-04
33330000 1.5095330000036711e-04
33340000 1.5090890000024615e-04
33350000 1.5086410000009209e-04
33360000 1.5081939999994631e-04
33370000 1.5077459999979226e-04
33380000 1.5072999999965475e-04
33390000 1.5068540000129360e-04
33400000 1.5064090000116437e-04
33410000 1.5059630000102686e-04
33420000 1.5055180000089763e-04
33430000 1.5050740000077667e-04
33440000 1.5046290000064744e-04
33450000 1.5041850000052648e-04
33460000 1.5037400000039725e-04
33470000 1.5032960000027629e-04
33480000 1.5028520000015533e-04
33490000 1.5024100000005092e-04
33500000 1.5019649999992168e-04
33510000 1.5015229999981727e-04
33520000 1.5010809999971286e-04
33530000 1.5006400000139308e-04
33540000 1.5001980000128867e-04
33550000 1.4997560000118426e-04
33560000 1.4993140000107985e-04
33570000 1.4988720000097544e-04
33580000 1.4984320000088758e-04
33590000 1.4979910000079144e-04
33600000 1.4975510000070358e-04
33610000 1.4971100000060744e-04
33620000 1.4966700000051958e-04
33630000 1.4962290000042344e-04
33640000 1.4957900000034385e-04
33650000 1.4953520000027254e-04
33660000 1.4949120000018468e-04
33670000 1.4944750000012164e-04
33680000 1.4940370000005032e-04
33690000 1.4935969999996246e-04
33700000 1.4931609999990769e-04
33710000 1.4927229999983638e-04
33720000 1.4922849999976506e-04
33730000 1.4918489999971030e-04
33740000 1.4914119999964726e-04
33750000 1.4909750000136057e-04
33760000 1.4905380000129753e-04
33770000 1.4901020000124277e-04
33780000 1.4896670000119627e-04
33790000 1.4892320000114978e-04
33800000 1.4887960000109501e-04
33810000 1.4883610000104852e-04
33820000 1.4879260000100203e-04
33830000 1.4874920000096381e-04
33840000 1.4870580000092559e-04
33850000 1.4866240000088737e-04
33860000 1.4861910000085743e-04
33870000 1.4857560000081094e-04
33880000 1.4853230000078099e-04
33890000 1.4848900000075105e-04
33900000 1.4844580000072938e-04
33910000 1.4840260000070771e-04
33920000 1.4835930000067776e-04
33930000 1.4831620000066437e-04
33940000 1.4827300000064270e-04
33950000 1.4822980000062103e-04
33960000 1.4818670000060763e-04
33970000 1.4814370000060251e-04
33980000 1.4810060000058911e-04
33990000 1.4805760000058399e-04
34000000 1.4801470000058714e-04
34010000 1.4797170000058202e-04
34020000 1.4792880000058517e-04
34030000 1.4788560000056350e-04
34040000 1.4784270000056665e-04
34050000 1.4779990000057808e-04
34060000 1.4775710000058950e-04
34070000 1.4771430000060093e-04
34080000 1.4767150000061235e-04
34090000 1.4762860000061551e-04
34100000 1.4758590000063521e-04
34110000 1.4754320000065491e-04
34120000 1.4750050000067461e-04
34130000 1.4745770000068603e-04
34140000 1.4741510000071401e-04
34150000 1.4737240000073371e-04
34160000 1.4732980000076168e-04
34170000 1.4728740000080620e-04
34180000 1.4724470000082590e-04
34190000 1.4720210000085387e-04
34200000 1.4715970000089840e-04
34210000 1.4711720000093464e-04
34220000 1.4707480000097917e-04
34230000 1.4703220000100714e-04
34240000 1.4699000000106821e-04
34250000 1.4694740000109618e-04
34260000 1.4690520000115725e-04
34270000 1.4686280000120178e-04
34280000 1.4682030000123802e-04
34290000 1.4677820000130737e-04
34300000 1.4673590000136016e-04
34310000 1.4669379999965315e-04
34320000 1.4665159999971422e-04
34330000 1.4660939999977529e-04
34340000 1.4656729999984464e-04
34350000 1.4652519999991398e-04
34360000 1.4648309999998332e-04
34370000 1.4644090000004439e-04
34380000 1.4639890000012201e-04
34390000 1.4635690000019963e-04
34400000 1.4631480000026897e-04
34410000 1.4627290000035487e-04
34420000 1.4623070000041594e-04
34430000 1.4618880000050183e-04
34440000 1.4614690000058772e-04
34450000 1.4610490000066534e-04
34460000 1.4606310000075950e-04
34470000 1.4602130000085367e-04
34480000 1.4597950000094784e-04
34490000 1.4593760000103373e-04
34500000 1.4589580000112790e-04
34510000 1.4585410000123034e-04
34520000 1.4581230000132450e-04
34530000 1.4577059999965059e-04
34540000 1.4572889999975303e-04
34550000 1.4568729999986374e-04
34560000 1.4564549999995791e-04
34570000 1.4560370000005207e-04
34580000 1.4556220000017106e-04
34590000 1.4552070000029005e-04
34600000 1.4547930000041731e-04
34610000 1.4543780000053630e-04
34620000 1.4539620000064701e-04
34630000 1.4535460000075773e-04
34640000 1.4531320000088499e-04
34650000 1.4527190000102053e-04
34660000 1.4523050000114779e-04
34670000 1.4518900000126678e-04
34680000 1.4514770000140231e-04
34690000 1.4510639999976149e-04
34700000 1.4506519999990530e-04
34710000 1.4502380000003257e-04
34720000 1.4498260000017638e-04
34730000 1.4494150000032846e-04
34740000 1.4490020000046400e-04
34750000 1.4485910000061608e-04
34760000 1.4481790000075989e-04
34770000 1.4477670000090370e-04
34780000 1.4473570000106406e-04
34790000 1.4469470000122442e-04
34800000 1.4465360000137650e-04
34810000 1.4461259999976050e-04
34820000 1.4457149999991259e-04
34830000 1.4453050000007295e-04
34840000 1.4448950000023331e-04
34850000 1.4444860000040194e-04
34860000 1.4440770000057057e-04
34870000 1.4436690000074748e-04
34880000 1.4432610000092438e-04
34890000 1.4428510000108474e-04
34900000 1.4424420000125338e-04
34910000 1.4420349999966220e-04
34920000 1.4416269999983911e-04
34930000 1.4412200000002429e-04
34940000 1.4408130000020947e-04
34950000 1.4404060000039465e-04
34960000 1.4399990000057983e-04
34970000 1.4395930000077328e-04
34980000 1.4391880000097501e-04
34990000 1.4387810000116019e-04
35000000 1.4383750000135365e-04
35010000 1.4379699999977902e-04
35020000 1.4375639999997247e-04
35030000 1.4371590000017420e-04
35040000 1.4367530000036766e-04
35050000 1.4363510000059421e-04
35060000 1.4359450000078766e-04
35070000 1.4355400000098939e-04
35080000 1.4351350000119112e-04
35090000 1.4347329999964131e-04
35100000 1.4343299999985959e-04
35110000 1.4339250000006132e-04
35120000 1.4335240000029614e-04
35130000 1.4331200000050615e-04
35140000 1.4327180000073270e-04
35150000 1.4323150000095097e-04
35160000 1.4319130000117752e-04
35170000 1.4315110000140407e-04
35180000 1.4311079999984599e-04
35190000 1.4307080000008909e-04
35200000 1.4303050000030737e-04
35210000 1.4299040000054219e-04
35220000 1.4295030000077702e-04
35230000 1.4291030000102012e-04
35240000 1.4287020000125494e-04
35250000 1.4283009999971341e-04
35260000 1.4279009999995651e-04
35270000 1.4275020000020788e-04
35280000 1.4271010000044271e-04
35290000 1.4267020000069408e-04
35300000 1.4263030000094545e-04
35310000 1.4259040000119683e-04
35320000 1.4255059999968012e-04
35330000 1.4251079999993976e-04
35340000 1.4247100000019941e-04
35350000 1.4243120000045906e-04
35360000 1.4239150000072698e-04
35370000 1.4235170000098663e-04
35380000 1.4231210000126282e-04
35390000 1.4227229999974611e-04
35400000 1.4223270000002231e-04
35410000 1.4219300000029023e-04
35420000 1.4215340000056642e-04
35430000 1.4211390000085089e-04
35440000 1.4207410000111054e-04
35450000 1.4203450000138673e-04
35460000 1.4199489999988657e-04
35470000 1.4195550000017931e-04
35480000 1.4191590000045551e-04
35490000 1.4187650000074825e-04
35500000 1.4183690000102445e-04
35510000 1.4179760000132546e-04
35520000 1.4175809999983358e-04
35530000 1.4171880000013459e-04
35540000 1.4167950000043561e-04
35550000 1.4164000000072008e-04
35560000 1.4160070000102110e-04
35570000 1.4156140000132211e-04
35580000 1.4152209999984677e-04
35590000 1.4148290000015606e-04
35600000 1.4144370000046536e-04
35610000 1.4140450000077465e-04
35620000 1.4136540000109221e-04
35630000 1.4132610000139323e-04
35640000 1.4128699999993444e-04
35650000 1.4124790000025200e-04
35660000 1.4120890000057784e-04
35670000 1.4116970000088713e-04
35680000 1.4113060000120470e-04
35690000 1.4109159999975418e-04
35700000 1.4105260000008002e-04
35710000 1.4101360000040586e-04
35720000 1.4097470000073997e-04
35730000 1.4093590000108236e-04
35740000 1.4089670000139165e-04
35750000 1.4085789999995768e-04
35760000 1.4081900000029179e-04
35770000 1.4078010000062591e-04
35780000 1.4074130000096829e-04
35790000 1.4070240000130241e-04
35800000 1.4066359999986844e-04
35810000 1.4062460000019428e-04
35820000 1.4058600000055321e-04
35830000 1.4054730000090387e-04
35840000 1.4050850000124626e-04
35850000 1.4046979999982057e-04
35860000 1.4043110000017123e-04
35870000 1.4039240000052189e-04
35880000 1.4035380000088082e-04
35890000 1.4031530000124803e-04
35900000 1.4027679999983889e-04
35910000 1.4023820000019782e-04
35920000 1.4019970000056503e-04
35930000 1.4016120000093224e-04
35940000 1.4012260000129118e-04
35950000 1.4008419999989030e-04
35960000 1.4004570000025751e-04
35970000 1.4000730000063299e-04
35980000 1.3996890000100848e-04
35990000 1.3993040000137569e-04
36000000 1.3989219999999136e-04
36010000 1.3985380000036685e-04
36020000 1.3981550000075060e-04
36030000 1.3977730000114263e-04
36040000 1.3973889999974176e-04
36050000 1.3970050000011724e-04
36060000 1.3966230000050928e-04
36070000 1.3962400000089303e-04
36080000 1.3958600000130161e-04
36090000 1.3954769999990901e-04
36100000 1.3950960000030932e-04
36110000 1.3947130000069308e-04
36120000 1.3943320000109338e-04
36130000 1.3939519999972561e-04
36140000 1.3935710000012591e-04
36150000 1.3931890000051794e-04
36160000 1.3928090000092652e-04
36170000 1.3924290000133510e-04
36180000 1.3920489999996732e-04
36190000 1.3916700000038418e-04
36200000 1.3912900000079276e-04
36210000 1.3909100000120134e-04
36220000 1.3905309999984183e-04
36230000 1.3901520000025869e-04
36240000 1.3897750000069209e-04
36250000 1.3893960000110894e-04
36260000 1.3890179999975771e-04
36270000 1.3886390000017457e-04
36280000 1.3882610000059969e-04
36290000 1.3878830000102482e-04
36300000 1.3875069999969014e-04
36310000 1.3871290000011527e-04
36320000 1.3867520000054867e-04
36330000 1.3863750000098207e-04
36340000 1.3859999999965567e-04
36350000 1.3856230000008907e-04
36360000 1.3852460000052247e-04
36370000 1.3848700000096414e-04
36380000 1.3844940000140582e-04
36390000 1.3841200000008769e-04
36400000 1.3837440000052936e-04
36410000 1.3833680000097104e-04
36420000 1.3829939999965291e-04
36430000 1.3826200000011113e-04
36440000 1.3822450000056108e-04
36450000 1.3818710000101930e-04
36460000 1.3814969999970117e-04
36470000 1.3811240000016767e-04
36480000 1.3807500000062589e-04
36490000 1.3803770000109239e-04
36500000 1.3800049999979080e-04
36510000 1.3796310000024903e-04
36520000 1.3792580000071553e-04
36530000 1.3788850000118202e-04
36540000 1.3785109999986389e-04
36550000 1.3781390000033866e-04
36560000 1.3777670000081343e-04
36570000 1.3773970000130475e-04
36580000 1.3770250000000317e-04
36590000 1.3766520000046967e-04
36600000 1.3762810000095271e-04
36610000 1.3759099999965940e-04
36620000 1.3755400000015072e-04
36630000 1.3751680000062549e-04
36640000 1.3747980000111681e-04
36650000 1.3744279999983178e-04
36660000 1.3740570000031482e-04
36670000 1.3736880000081442e-04
36680000 1.3733190000131401e-04
36690000 1.3729490000002897e-04
36700000 1.3725800000052857e-04
36710000 1.3722110000102816e-04
36720000 1.3718429999975967e-04
36730000 1.3714730000025099e-04
36740000 1.3711040000075059e-04
36750000 1.3707350000125018e-04
36760000 1.3703679999998997e-04
36770000 1.3700010000050611e-04
36780000 1.3696330000101398e-04
36790000 1.3692639999973721e-04
36800000 1.3688970000025336e-04
36810000 1.3685310000077777e-04
36820000 1.3681640000129391e-04
36830000 1.3677960000002543e-04
36840000 1.3674300000054984e-04
36850000 1.3670640000107426e-04
36860000 1.3666979999982232e-04
36870000 1.3663330000035501e-04
36880000 1.3659680000088770e-04
36890000 1.3656020000141211e-04
36900000 1.3652360000016017e-04
36910000 1.3648710000069286e-04
36920000 1.3645050000121728e-04
36930000 1.3641409999998189e-04
36940000 1.3637770000052285e-04
36950000 1.3634120000105554e-04
36960000 1.3630489999982842e-04
36970000 1.3626840000036111e-04
36980000 1.3623200000090208e-04
36990000 1.3619589999969151e-04
37000000 1.3615950000023247e-04
37010000 1.3612310000077343e-04
37020000 1.3608690000133095e-04
37030000 1.3605060000010383e-04
37040000 1.3601440000066134e-04
37050000 1.3597810000121058e-04
37060000 1.3594189999999173e-04
37070000 1.3590570000054925e-04
37080000 1.3586950000110676e-04
37090000 1.3583329999988791e-04
37100000 1.3579710000044543e-04
37110000 1.3576120000102776e-04
37120000 1.3572509999981719e-04
37130000 1.3568900000038298e-04
37140000 1.3565300000095704e-04
37150000 1.3561689999974647e-04
37160000 1.3558090000032053e-04
37170000 1.3554490000089459e-04
37180000 1.3550889999969229e-04
37190000 1.3547300000027462e-04
37200000 1.3543710000085696e-04
37210000 1.3540119999966294e-04
37220000 1.3536530000024527e-04
37230000 1.3532950000083588e-04
37240000 1.3529350000140994e-04
37250000 1.3525770000022419e-04
37260000 1.3522180000080652e-04
37270000 1.3518610000140541e-04
37280000 1.3515030000021966e-04
37290000 1.3511450000081027e-04
37300000 1.3507880000140915e-04
37310000 1.3504310000023168e-04
37320000 1.3500730000082228e-04
37330000 1.3497169999965308e-04
37340000 1.3493590000024369e-04
37350000 1.3490030000085085e-04
37360000 1.3486469999968165e-04
37370000 1.3482910000028880e-04
37380000 1.3479350000089596e-04
37390000 1.3475769999971021e-04
37400000 1.3472230000033392e-04
37410000 1.3468670000094107e-04
37420000 1.3465119999978015e-04
37430000 1.3461570000039558e-04
37440000 1.3458010000100273e-04
37450000 1.3454469999985008e-04
37460000 1.3450930000047379e-04
37470000 1.3447400000110576e-04
37480000 1.3443849999994484e-04
37490000 1.3440320000057682e-04
37500000 1.3436780000120052e-04
37510000 1.3433230000003960e-04
37520000 1.3429710000067985e-04
37530000 1.3426180000131183e-04
37540000 1.3422640000015917e-04
37550000 1.3419120000079943e-04
37560000 1.3415589999965505e-04
37570000 1.3412080000030357e-04
37580000 1.3408540000092728e-04
37590000 1.3405019999979118e-04
37600000 1.3401500000043143e-04
37610000 1.3397990000107995e-04
37620000 1.3394489999996040e-04
37630000 1.3390970000060065e-04
37640000 1.3387440000123263e-04
37650000 1.3383940000011307e-04
37660000 1.3380430000076160e-04
37670000 1.3376939999965032e-04
37680000 1.3373430000029884e-04
37690000 1.3369930000095565e-04
37700000 1.3366439999984436e-04
37710000 1.3362930000049289e-04
37720000 1.3359440000115796e-04
37730000 1.3355940000003841e-04
37740000 1.3352460000071176e-04
37750000 1.3348970000137683e-04
37760000 1.3345480000026555e-04
37770000 1.3342000000093890e-04
37780000 1.3338509999982762e-04
37790000 1.3335040000050924e-04
37800000 1.3331550000117431e-04
37810000 1.3328070000007131e-04
37820000 1.3324600000075293e-04
37830000 1.3321109999964165e-04
37840000 1.3317640000032327e-04
37850000 1.3314160000099662e-04
37860000 1.3310699999991016e-04
37870000 1.3307220000058351e-04
37880000 1.3303760000127340e-04
37890000 1.3300310000019522e-04
37900000 1.3296840000087684e-04
37910000 1.3293379999979038e-04
37920000 1.3289910000047200e-04
37930000 1.3286460000117017e-04
37940000 1.3283000000008371e-04
37950000 1.3279550000078189e-04
37960000 1.3276099999970370e-04
37970000 1.3272640000039360e-04
37980000 1.3269200000110004e-04
37990000 1.3265760000003013e-04
38000000 1.3262320000073657e-04
38010000 1.3258859999965011e-04
38020000 1.3255430000036483e-04
38030000 1.3251990000107128e-04
38040000 1.3248550000000137e-04
38050000 1.3245110000070781e-04
38060000 1.3241679999964617e-04
38070000 1.3238240000035262e-04
38080000 1.3234820000107561e-04
38090000 1.3231380000000570e-04
38100000 1.3227970000073697e-04
38110000 1.3224539999967533e-04
38120000 1.3221120000039832e-04
38130000 1.3217690000111304e-04
38140000 1.3214270000005968e-04
38150000 1.3210850000078267e-04
38160000 1.3207439999973758e-04
38170000 1.3204030000046885e-04
38180000 1.3200620000120011e-04
38190000 1.3197210000015502e-04
38200000 1.3193800000088629e-04
38210000 1.3190389999984120e-04
38220000 1.3186980000057247e-04
38230000 1.3183590000132028e-04
38240000 1.3180180000027519e-04
38250000 1.3176790000102301e-04
38260000 1.3173389999998619e-04
38270000 1.3169980000071746e-04
38280000 1.3166599999969719e-04
38290000 1.3163200000043673e-04
38300000 1.3159820000119282e-04
38310000 1.3156420000015601e-04
38320000 1.3153030000090382e-04
38330000 1.3149649999988355e-04
38340000 1.3146270000063964e-04
38350000 1.3142900000140401e-04
38360000 1.3139500000036719e-04
38370000 1.3136130000113155e-04
38380000 1.3132750000011129e-04
38390000 1.3129370000086737e-04
38400000 1.3125999999985538e-04
38410000 1.3122630000061974e-04
38420000 1.3119260000138411e-04
38430000 1.3115890000037211e-04
38440000 1.3112520000113648e-04
38450000 1.3109160000013276e-04
38460000 1.3105790000089712e-04
38470000 1.3102439999990168e-04
38480000 1.3099080000067431e-04
38490000 1.3095729999967887e-04
38500000 1.3092370000045150e-04
38510000 1.3089010000122414e-04
38520000 1.3085660000022870e-04
38530000 1.3082330000102615e-04
38540000 1.3078970000002244e-04
38550000 1.3075620000080335e-04
38560000 1.3072279999981617e-04
38570000 1.3068940000060536e-04
38580000 1.3065580000137800e-04
38590000 1.3062250000039910e-04
38600000 1.3058910000118829e-04
38610000 1.3055580000020939e-04
38620000 1.3052250000100685e-04
38630000 1.3048920000002795e-04
38640000 1.3045580000081713e-04
38650000 1.3042259999984651e-04
38660000 1.3038920000063570e-04
38670000 1.3035589999965680e-04
38680000 1.3032270000046253e-04
38690000 1.3028950000126827e-04
38700000 1.3025630000029764e-04
38710000 1.3022320000111165e-04
38720000 1.3018990000013275e-04
38730000 1.3015680000094676e-04
38740000 1.3012359999997614e-04
38750000 1.3009050000079014e-04
38760000 1.3005739999982779e-04
38770000 1.3002420000063353e-04
38780000 1.2999129999968773e-04
38790000 1.2995820000050173e-04
38800000 1.2992520000132401e-04
38810000 1.2989220000036994e-04
38820000 1.2985920000119222e-04
38830000 1.2982620000023815e-04
38840000 1.2979320000106043e-04
38850000 1.2976020000010635e-04
38860000 1.2972740000094518e-04
38870000 1.2969449999999938e-04
38880000 1.2966170000083821e-04
38890000 1.2962859999987586e-04
38900000 1.2959580000071469e-04
38910000 1.2956289999976889e-04
38920000 1.2953010000060772e-04
38930000 1.2949729999967019e-04
38940000 1.2946450000050902e-04
38950000 1.2943170000134785e-04
38960000 1.2939890000041032e-04
38970000 1.2936600000124088e-04
38980000 1.2933340000031990e-04
38990000 1.2930070000116700e-04
39000000 1.2926800000023775e-04
39010000 1.2923530000108485e-04
39020000 1.2920270000016387e-04
39030000 1.2917000000101098e-04
39040000 1.2913730000008172e-04
39050000 1.2910470000093710e-04
39060000 1.2907210000001612e-04
39070000 1.2903960000087977e-04
39080000 1.2900689999995052e-04
39090000 1.2897440000081417e-04
39100000 1.2894179999989319e-04
39110000 1.2890920000074857e-04
39120000 1.2887669999983586e-04
39130000 1.2884420000069952e-04
39140000 1.2881179999979508e-04
39150000 1.2877940000066701e-04
39160000 1.2874689999975431e-04
39170000 1.2871450000062623e-04
39180000 1.2868219999973007e-04
39190000 1.2864970000059373e-04
39200000 1.2861739999969757e-04
39210000 1.2858500000056949e-04
39220000 1.2855259999966506e-04
39230000 1.2852050000056181e-04
39240000 1.2848809999965738e-04
39250000 1.2845580000053758e-04
39260000 1.2842349999964142e-04
39270000 1.2839140000053817e-04
39280000 1.2835909999964201e-04
39290000 1.2832690000053049e-04
39300000 1.2829460000141069e-04
39310000 1.2826240000052280e-04
39320000 1.2823020000141128e-04
39330000 1.2819800000052339e-04
39340000 1.2816589999964378e-04
39350000 1.2813380000054053e-04
39360000 1.2810169999966092e-04
39370000 1.2806970000056594e-04
39380000 1.2803749999967806e-04
39390000 1.2800550000058308e-04
39400000 1.2797349999971175e-04
39410000 1.2794140000060850e-04
39420000 1.2790949999974544e-04
39430000 1.2787750000065046e-04
39440000 1.2784559999978740e-04
39450000 1.2781370000070069e-04
39460000 1.2778159999982108e-04
39470000 1.2774970000073438e-04
39480000 1.2771779999987132e-04
39490000 1.2768580000077634e-04
39500000 1.2765399999992155e-04
39510000 1.2762200000082657e-04
39520000 1.2759029999998006e-04
39530000 1.2755830000088508e-04
39540000 1.2752660000003857e-04
39550000 1.2749480000096014e-04
39560000 1.2746300000010535e-04
39570000 1.2743130000103520e-04
39580000 1.2739950000018041e-04
39590000 1.2736780000111025e-04
39600000 1.2733610000026374e-04
39610000 1.2730440000119359e-04
39620000 1.2727270000034707e-04
39630000 1.2724100000127692e-04
39640000 1.2720930000043040e-04
39650000 1.2717780000137680e-04
39660000 1.2714610000053028e-04
39670000 1.2711459999970032e-04
39680000 1.2708280000062189e-04
39690000 1.2705129999979192e-04
39700000 1.2701980000073831e-04
39710000 1.2698819999990008e-04
39720000 1.2695670000084647e-04
39730000 1.2692520000001650e-04
39740000 1.2689360000095462e-04
39750000 1.2686210000012466e-04
39760000 1.2683070000107932e-04
39770000 1.2679920000024936e-04
39780000 1.2676780000120402e-04
39790000 1.2673640000038233e-04
39800000 1.2670500000133700e-04
39810000 1.2667370000052358e-04
39820000 1.2664219999969362e-04
39830000 1.2661100000066483e-04
39840000 1.2657959999984314e-04
39850000 1.2654830000080608e-04
39860000 1.2651689999998439e-04
39870000 1.2648560000094733e-04
39880000 1.2645450000015046e-04
39890000 1.2642320000111340e-04
39900000 1.2639180000029171e-04
39910000 1.2636060000126292e-04
39920000 1.2632940000045778e-04
39930000 1.2629829999966091e-04
39940000 1.2626710000063213e-04
39950000 1.2623599999983526e-04
39960000 1.2620480000080647e-04
39970000 1.2617360000000133e-04
39980000 1.2614250000098082e-04
39990000 1.2611130000017567e-04
40000000 1.2608020000115516e-04
40010000 1.2604920000036657e-04
40020000 1.2601810000134606e-04
40030000 1.2598700000054919e-04
40040000 1.2595599999976059e-04
40050000 1.2592500000074835e-04
40060000 1.2589399999995976e-04
40070000 1.2586310000095580e-04
40080000 1.2583210000016720e-04
40090000 1.2580110000115496e-04
40100000 1.2577010000036637e-04
40110000 1.2573930000137068e-04
40120000 1.2570840000059036e-04
40130000 1.2567749999981004e-04
40140000 1.2564650000079780e-04
40150000 1.2561560000001748e-04
40160000 1.2558490000103006e-04
40170000 1.2555400000024974e-04
40180000 1.2552330000126233e-04
40190000 1.2549240000048201e-04
40200000 1.2546159999970996e-04
40210000 1.2543090000072254e-04
40220000 1.2540019999995877e-04
40230000 1.2536940000096308e-04
40240000 1.2533860000019104e-04
40250000 1.2530790000120362e-04
40260000 1.2527730000044812e-04
40270000 1.2524659999968435e-04
40280000 1.2521590000069693e-04
40290000 1.2518529999994144e-04
40300000 1.2515470000096229e-04
40310000 1.2512400000019852e-04
40320000 1.2509340000121938e-04
40330000 1.2506280000046388e-04
40340000 1.2503229999971666e-04
40350000 1.2500170000073751e-04
40360000 1.2497119999999029e-04
40370000 1.2494070000101942e-04
40380000 1.2491020000027220e-04
40390000 1.2487970000130133e-04
40400000 1.2484930000056238e-04
40410000 1.2481879999981516e-04
40420000 1.2478830000084429e-04
40430000 1.2475800000011361e-04
40440000 1.2472760000115102e-04
40450000 1.2469730000042034e-04
40460000 1.2466679999967312e-04
40470000 1.2463650000071880e-04
40480000 1.2460609999997985e-04
40490000 1.2457570000101725e-04
40500000 1.2454540000028658e-04
40510000 1.2451510000133226e-04
40520000 1.2448470000059331e-04
40530000 1.2445449999987090e-04
40540000 1.2442420000091658e-04
40550000 1.2439390000018591e-04
40560000 1.2436370000123986e-04
40570000 1.2433350000051746e-04
40580000 1.2430339999980333e-04
40590000 1.2427310000084901e-04
40600000 1.2424290000012661e-04
40610000 1.2421270000118056e-04
40620000 1.2418260000046644e-04
40630000 1.2415249999975231e-04
40640000 1.2412230000080626e-04
40650000 1.2409220000009213e-04
40660000 1.2406210000115436e-04
40670000 1.2403210000044851e-04
40680000 1.2400209999974265e-04
40690000 1.2397190000079661e-04
40700000 1.2394190000009075e-04
40710000 1.2391180000115298e-04
40720000 1.2388190000045540e-04
40730000 1.2385189999974955e-04
40740000 1.2382200000082833e-04
40750000 1.2379200000012247e-04
40760000 1.2376210000120125e-04
40770000 1.2373210000049539e-04
40780000 1.2370219999979781e-04
40790000 1.2367230000087659e-04
40800000 1.2364240000017901e-04
40810000 1.2361250000125779e-04
40820000 1.2358260000056021e-04
40830000 1.2355279999987090e-04
40840000 1.2352300000095795e-04
40850000 1.2349320000026864e-04
40860000 1.2346350000136397e-04
40870000 1.2343360000066639e-04
40880000 1.2340379999997708e-04
40890000 1.2337400000106413e-04
40900000 1.2334440000039137e-04
40910000 1.2331469999971034e-04
40920000 1.2328490000079739e-04
40930000 1.2325530000012463e-04
40940000 1.2322560000121996e-04
40950000 1.2319590000053893e-04
40960000 1.2316629999986617e-04
40970000 1.2313670000096977e-04
40980000 1.2310700000028874e-04
40990000 1.2307750000140061e-04
41000000 1.2304780000071958e-04
41010000 1.2301830000005509e-04
41020000 1.2298870000115869e-04
41030000 1.2295910000048593e-04
41040000 1.2292959999982145e-04
41050000 1.2290010000093332e-04
41060000 1.2287060000026884e-04
41070000 1.2284110000138071e-04
41080000 1.2281160000071623e-04
41090000 1.2278210000005174e-04
41100000 1.2275270000117189e-04
41110000 1.2272330000051568e-04
41120000 1.2269379999985119e-04
41130000 1.2266440000097134e-04
41140000 1.2263500000031513e-04
41150000 1.2260559999965892e-04
41160000 1.2257620000077907e-04
41170000 1.2254690000013113e-04
41180000 1.2251760000125955e-04
41190000 1.2248830000061162e-04
41200000 1.2245899999996368e-04
41210000 1.2242960000108383e-04
41220000 1.2240040000044417e-04
41230000 1.2237119999980450e-04
41240000 1.2234180000092465e-04
41250000 1.2231270000029326e-04
41260000 1.2228339999964533e-04
41270000 1.2225420000078202e-04
41280000 1.2222510000015063e-04
41290000 1.2219590000128733e-04
41300000 1.2216670000064767e-04
41310000 1.2213750000000800e-04
41320000 1.2210840000115297e-04
41330000 1.2207920000051331e-04
41340000 1.2205019999989020e-04
41350000 1.2202110000103517e-04
41360000 1.2199200000040378e-04
41370000 1.2196299999978066e-04
41380000 1.2193390000092563e-04
41390000 1.2190490000030252e-04
41400000 1.2187589999967940e-04
41410000 1.2184680000082437e-04
41420000 1.2181780000020126e-04
41430000 1.2178880000135450e-04
41440000 1.2175980000073139e-04
41450000 1.2173090000011655e-04
41460000 1.2170190000126979e-04
41470000 1.2167300000065495e-04
41480000 1.2164400000003184e-04
41490000 1.2161510000119335e-04
41500000 1.2158620000057851e-04
41510000 1.2155739999997195e-04
41520000 1.2152850000113347e-04
41530000 1.2149970000052690e-04
41540000 1.2147089999992033e-04
41550000 1.2144200000108185e-04
41560000 1.2141330000048356e-04
41570000 1.2138439999986872e-04
41580000 1.2135570000104678e-04
41590000 1.2132690000044022e-04
41600000 1.2129809999983365e-04
41610000 1.2126930000100344e-04
41620000 1.2124060000040515e-04
41630000 1.2121189999980686e-04
41640000 1.2118320000098493e-04
41650000 1.2115460000039491e-04
41660000 1.2112599999980489e-04
41670000 1.2109730000098295e-04
41680000 1.2106870000039294e-04
41690000 1.2104009999980292e-04
41700000 1.2101150000098926e-04
41710000 1.2098290000039924e-04
41720000 1.2095439999981750e-04
41730000 1.2092590000101211e-04
41740000 1.2089720000041382e-04
41750000 1.2086869999983207e-04
41760000 1.2084020000102669e-04
41770000 1.2081170000044494e-04
41780000 1.2078309999985493e-04
41790000 1.2075460000104954e-04
41800000 1.2072620000047607e-04
41810000 1.2069769999989433e-04
41820000 1.2066940000110549e-04
41830000 1.2064080000051547e-04
41840000 1.2061229999993373e-04
41850000 1.2058400000114489e-04
41860000 1.2055560000057142e-04
41870000 1.2052719999999795e-04
41880000 1.2049880000120083e-04
41890000 1.2047050000063564e-04
41900000 1.2044220000007044e-04
41910000 1.2041390000128160e-04
41920000 1.2038550000070813e-04
41930000 1.2035730000015121e-04
41940000 1.2032900000136237e-04
41950000 1.2030070000079718e-04
41960000 1.2027250000024026e-04
41970000 1.2024419999967506e-04
41980000 1.2021610000090277e-04
41990000 1.2018780000033757e-04
42000000 1.2015959999978065e-04
42010000 1.2013140000100009e-04
42020000 1.2010320000044317e-04
42030000 1.2007519999990279e-04
42040000 1.2004700000112223e-04
42050000 1.2001880000056531e-04
42060000 1.1999070000001666e-04
42070000 1.1996250000123609e-04
42080000 1.1993450000069572e-04
42090000 1.1990630000013880e-04
42100000 1.1987830000137478e-04
42110000 1.1985020000082613e-04
42120000 1.1982220000028576e-04
42130000 1.1979419999974539e-04
42140000 1.1976620000098137e-04
42150000 1.1973820000044100e-04
42160000 1.1971019999990062e-04
42170000 1.1968220000113661e-04
42180000 1.1965410000058796e-04
42190000 1.1962630000006413e-04
42200000 1.1959830000130012e-04
42210000 1.1957040000076802e-04
42220000 1.1954250000023592e-04
42230000 1.1951459999970382e-04
42240000 1.1948680000095635e-04
42250000 1.1945890000042425e-04
42260000 1.1943109999990043e-04
42270000 1.1940320000114468e-04
42280000 1.1937530000061258e-04
42290000 1.1934750000008876e-04
42300000 1.1931970000134129e-04
42310000 1.1929200000082574e-04
42320000 1.1926420000030191e-04
42330000 1.1923629999976981e-04
42340000 1.1920860000103062e-04
42350000 1.1918080000050679e-04
42360000 1.1915309999999124e-04
42370000 1.1912540000125205e-04
42380000 1.1909760000072822e-04
42390000 1.1907000000022094e-04
42400000 1.1904229999970539e-04
42410000 1.1901470000097447e-04
42420000 1.1898700000045892e-04
42430000 1.1895939999995164e-04
42440000 1.1893180000122072e-04
42450000 1.1890410000070517e-04
42460000 1.1887660000020617e-04
42470000 1.1884889999969062e-04
42480000 1.1882140000096797e-04
42490000 1.1879390000046897e-04
42500000 1.1876639999996996e-04
42510000 1.1873880000123904e-04
42520000 1.1871130000074004e-04
42530000 1.1868380000024104e-04
42540000 1.1865639999975031e-04
42550000 1.1862880000101939e-04
42560000 1.1860140000052866e-04
42570000 1.1857390000002965e-04
42580000 1.1854650000131528e-04
42590000 1.1851910000082455e-04
42600000 1.1849170000033382e-04
42610000 1.1846419999983482e-04
42620000 1.1843680000112045e-04
42630000 1.1840950000063799e-04
42640000 1.1838210000014726e-04
42650000 1.1835469999965653e-04
42660000 1.1832740000095043e-04
42670000 1.1830010000046798e-04
42680000 1.1827269999997725e-04
42690000 1.1824550000127942e-04
42700000 1.1821810000078870e-04
42710000 1.1819090000031451e-04
42720000 1.1816359999983206e-04
42730000 1.1813630000112596e-04
42740000 1.1810910000065178e-04
42750000 1.1808190000017760e-04
42760000 1.1805459999969514e-04
42770000 1.1802750000100559e-04
42780000 1.1800030000053141e-04
42790000 1.1797310000005723e-04
42800000 1.1794600000136768e-04
42810000 1.1791890000090177e-04
42820000 1.1789170000042759e-04
42830000 1.1786459999996168e-04
42840000 1.1783750000127213e-04
42850000 1.1781040000080623e-04
42860000 1.1778340000034859e-04
42870000 1.1775629999988269e-04
42880000 1.1772930000120141e-04
42890000 1.1770210000072723e-04
42900000 1.1767510000026959e-04
42910000 1.1764809999981196e-04
42920000 1.1762110000113069e-04
42930000 1.1759410000067305e-04
42940000 1.1756710000021542e-04
42950000 1.1754009999975779e-04
42960000 1.1751330000109306e-04
42970000 1.1748630000063542e-04
42980000 1.1745930000017779e-04
42990000 1.1743249999973671e-04
43000000 1.1740550000105543e-04
43010000 1.1737860000060607e-04
43020000 1.1735170000015671e-04
43030000 1.1732489999971563e-04
43040000 1.1729800000104262e-04
43050000 1.1727110000059326e-04
43060000 1.1724430000015218e-04
43070000 1.1721759999971937e-04
43080000 1.1719070000104637e-04
43090000 1.1716400000061356e-04
43100000 1.1713710000016420e-04
43110000 1.1711039999973138e-04
43120000 1.1708360000106666e-04
43130000 1.1705690000063385e-04
43140000 1.1703020000020103e-04
43150000 1.1700349999976822e-04
43160000 1.1697670000110350e-04
43170000 1.1695010000067896e-04
43180000 1.1692340000024615e-04
43190000 1.1689679999982161e-04
43200000 1.1687010000116516e-04
43210000 1.1684340000073234e-04
43220000 1.1681670000029953e-04
43230000 1.1679009999987500e-04
43240000 1.1676350000122682e-04
43250000 1.1673690000080228e-04
43260000 1.1671040000038602e-04
43270000 1.1668379999996148e-04
43280000 1.1665720000131330e-04
43290000 1.1663070000089704e-04
43300000 1.1660410000047250e-04
43310000 1.1657760000005624e-04
43320000 1.1655100000140806e-04
43330000 1.1652460000100007e-04
43340000 1.1649810000058380e-04
43350000 1.1647160000016754e-04
43360000 1.1644509999975128e-04
43370000 1.1641870000111965e-04
43380000 1.1639230000071166e-04
43390000 1.1636580000029539e-04
43400000 1.1633939999988741e-04
43410000 1.1631300000125577e-04
43420000 1.1628660000084778e-04
43430000 1.1626020000043980e-04
43440000 1.1623390000004008e-04
43450000 1.1620750000140845e-04
43460000 1.1618120000100873e-04
43470000 1.1615480000060074e-04
43480000 1.1612860000020930e-04
43490000 1.1610229999980959e-04
43500000 1.1607600000118623e-04
43510000 1.1604970000078652e-04
43520000 1.1602350000039507e-04
43530000 1.1599719999999536e-04
43540000 1.1597100000138028e-04
43550000 1.1594470000098056e-04
43560000 1.1591850000058912e-04
43570000 1.1589230000019768e-04
43580000 1.1586609999980624e-04
43590000 1.1583990000119115e-04
43600000 1.1581380000080799e-04
43610000 1.1578760000041655e-04
43620000 1.1576140000002511e-04
43630000 1.1573529999964194e-04
43640000 1.1570920000103513e-04
43650000 1.1568300000064369e-04
43660000 1.1565690000026052e-04
43670000 1.1563089999988563e-04
43680000 1.1560480000127882e-04
43690000 1.1557870000089565e-04
43700000 1.1555270000052076e-04
43710000 1.1552660000013759e-04
43720000 1.1550059999976270e-04
43730000 1.1547460000116416e-04
43740000 1.1544850000078100e-04
43750000 1.1542250000040610e-04
43760000 1.1539660000003948e-04
43770000 1.1537059999966459e-04
43780000 1.1534460000106606e-04
43790000 1.1531870000069944e-04
43800000 1.1529270000032454e-04
43810000 1.1526689999996620e-04
43820000 1.1524090000136766e-04
43830000 1.1521510000100932e-04
43840000 1.1518920000064270e-04
43850000 1.1516320000026781e-04
43860000 1.1513739999990946e-04
43870000 1.1511160000132747e-04
43880000 1.1508570000096086e-04
43890000 1.1505990000060251e-04
43900000 1.1503400000023589e-04
43910000 1.1500829999988582e-04
43920000 1.1498250000130383e-04
43930000 1.1495670000094549e-04
43940000 1.1493100000059542e-04
43950000 1.1490530000024535e-04
43960000 1.1487939999987873e-04
43970000 1.1485380000131329e-04
43980000 1.1482800000095494e-04
43990000 1.1480230000060487e-04
44000000 1.1477660000025480e-04
44010000 1.1475089999990473e-04
44020000 1.1472520000133102e-04
44030000 1.1469950000098095e-04
44040000 1.1467390000063915e-04
44050000 1.1464820000028908e-04
44060000 1.1462259999994728e-04
44070000 1.1459690000137357e-04
44080000 1.1457130000103177e-04
44090000 1.1454570000068998e-04
44100000 1.1452010000034818e-04
44110000 1.1449460000001466e-04
44120000 1.1446899999967286e-04
44130000 1.1444350000111569e-04
44140000 1.1441790000077390e-04
44150000 1.1439240000044038e-04
44160000 1.1436690000010685e-04
44170000 1.1434149999978160e-04
44180000 1.1431600000122444e-04
44190000 1.1429050000089092e-04
44200000 1.1426500000055739e-04
44210000 1.1423960000023214e-04
44220000 1.1421409999989862e-04
44230000 1.1418870000134973e-04
44240000 1.1416330000102448e-04
44250000 1.1413790000069923e-04
44260000 1.1411240000036571e-04
44270000 1.1408710000004874e-04
44280000 1.1406169999972349e-04
44290000 1.1403630000117460e-04
44300000 1.1401090000084935e-04
44310000 1.1398560000053237e-04
44320000 1.1396030000021540e-04
44330000 1.1393499999989842e-04
44340000 1.1390970000135781e-04
44350000 1.1388440000104083e-04
44360000 1.1385900000071558e-04
44370000 1.1383380000040688e-04
44380000 1.1380860000009818e-04
44390000 1.1378329999978121e-04
44400000 1.1375810000124886e-04
44410000 1.1373280000093189e-04
44420000 1.1370760000062319e-04
44430000 1.1368230000030621e-04
44440000 1.1365720000000579e-04
44450000 1.1363199999969709e-04
44460000 1.1360680000116474e-04
44470000 1.1358170000086432e-04
44480000 1.1355650000055562e-04
44490000 1.1353140000025519e-04
44500000 1.1350629999995476e-04
44510000 1.1348129999966261e-04
44520000 1.1345610000113027e-04
44530000 1.1343100000082984e-04
44540000 1.1340590000052941e-04
44550000 1.1338100000024554e-04
44560000 1.1335579999993683e-04
44570000 1.1333070000141277e-04
44580000 1.1330570000112061e-04
44590000 1.1328080000083673e-04
44600000 1.1325570000053631e-04
44610000 1.1323070000024416e-04
44620000 1.1320569999995200e-04
44630000 1.1318079999966812e-04
44640000 1.1315580000115233e-04
44650000 1.1313090000086845e-04
44660000 1.1310590000057630e-04
44670000 1.1308090000028415e-04
44680000 1.1305610000000854e-04
44690000 1.1303109999971639e-04
44700000 1.1300620000120887e-04
44710000 1.1298130000092499e-04
44720000 1.1295630000063284e-04
44730000 1.1293160000036551e-04
44740000 1.1290670000008163e-04
44750000 1.1288179999979775e-04
44760000 1.1285700000129850e-04
44770000 1.1283220000102290e-04
44780000 1.1280730000073902e-04
44790000 1.1278250000046341e-04
44800000 1.1275770000018781e-04
44810000 1.1273289999991221e-04
44820000 1.1270819999964488e-04
44830000 1.1268340000114563e-04
44840000 1.1265860000087002e-04
44850000 1.1263390000060269e-04
44860000 1.1260920000033536e-04
44870000 1.1258450000006803e-04
44880000 1.1255979999980070e-04
44890000 1.1253510000130973e-04
44900000 1.1251040000104240e-04
44910000 1.1248580000078334e-04
44920000 1.1246110000051601e-04
44930000 1.1243640000024868e-04
44940000 1.1241169999998135e-04
44950000 1.1238719999973057e-04
44960000 1.1236250000123960e-04
44970000 1.1233790000098054e-04
44980000 1.1231340000072976e-04
44990000 1.1228880000047070e-04
45000000 1.1226420000021164e-04
45010000 1.1223969999996086e-04
45020000 1.1221509999970181e-04
45030000 1.1219060000122738e-04
45040000 1.1216610000097660e-04
45050000 1.1214150000071754e-04
45060000 1.1211700000046676e-04
45070000 1.1209250000021598e-04
45080000 1.1206799999996520e-04
45090000 1.1204359999972269e-04
45100000 1.1201910000124826e-04
45110000 1.1199460000099748e-04
45120000 1.1197020000075497e-04
45130000 1.1194570000050419e-04
45140000 1.1192140000026995e-04
45150000 1.1189700000002745e-04
45160000 1.1187259999978494e-04
45170000 1.1184820000131879e-04
45180000 1.1182390000108455e-04
45190000 1.1179950000084204e-04
45200000 1.1177520000060781e-04
45210000 1.1175080000036530e-04
45220000 1.1172650000013107e-04
45230000 1.1170209999988856e-04
45240000 1.1167779999965433e-04
45250000 1.1165350000119645e-04
45260000 1.1162930000097049e-04
45270000 1.1160490000072798e-04
45280000 1.1158070000050202e-04
45290000 1.1155640000026779e-04
45300000 1.1153210000003355e-04
45310000 1.1150789999980759e-04
45320000 1.1148370000135799e-04
45330000 1.1145940000112375e-04
45340000 1.1143530000090607e-04
45350000 1.1141110000068011e-04
45360000 1.1138680000044587e-04
45370000 1.1136270000022819e-04
45380000 1.1133850000000223e-04
45390000 1.1131439999978454e-04
45400000 1.1129020000133494e-04
45410000 1.1126600000110898e-04
45420000 1.1124200000089957e-04
45430000 1.1121790000068188e-04
45440000 1.1119370000045592e-04
45450000 1.1116970000024651e-04
45460000 1.1114570000003710e-04
45470000 1.1112149999981114e-04
45480000 1.1109750000137808e-04
45490000 1.1107350000116867e-04
45500000 1.1104940000095098e-04
45510000 1.1102550000074984e-04
45520000 1.1100140000053216e-04
45530000 1.1097740000032275e-04
45540000 1.1095340000011333e-04
45550000 1.1092939999990392e-04
45560000 1.1090539999969451e-04
45570000 1.1088150000126973e-04
45580000 1.1085750000106032e-04
45590000 1.1083360000085918e-04
45600000 1.1080960000064977e-04
45610000 1.1078570000044863e-04
45620000 1.1076180000024749e-04
45630000 1.1073790000004635e-04
45640000 1.1071399999984521e-04
45650000 1.1069009999964408e-04
45660000 1.1066630000122757e-04
45670000 1.1064240000102643e-04
45680000 1.1061860000083357e-04
45690000 1.1059470000063243e-04
45700000 1.1057090000043956e-04
45710000 1.1054710000024670e-04
45720000 1.1052330000005384e-04
45730000 1.1049949999986097e-04
45740000 1.1047569999966811e-04
45750000 1.1045200000125988e-04
45760000 1.1042820000106701e-04
45770000 1.1040440000087415e-04
45780000 1.1038070000068956e-04
45790000 1.1035700000050497e-04
45800000 1.1033320000031210e-04
45810000 1.1030950000012751e-04
45820000 1.1028579999994292e-04
45830000 1.1026209999975833e-04
45840000 1.1023840000135010e-04
45850000 1.1021480000117378e-04
45860000 1.1019110000098919e-04
45870000 1.1016740000080461e-04
45880000 1.1014380000062829e-04
45890000 1.1012020000045197e-04
45900000 1.1009650000026738e-04
45910000 1.1007290000009107e-04
45920000 1.1004929999991475e-04
45930000 1.1002569999973844e-04
45940000 1.1000220000134675e-04
45950000 1.0997860000117043e-04
45960000 1.0995500000099412e-04
45970000 1.0993140000081780e-04
45980000 1.0990790000064976e-04
45990000 1.0988440000048172e-04
46000000 1.0986090000031368e-04
46010000 1.0983740000014564e-04
46020000 1.0981389999997759e-04
46030000 1.0979039999980955e-04
46040000 1.0976689999964151e-04
46050000 1.0974350000125810e-04
46060000 1.0972010000109833e-04
46070000 1.0969660000093029e-04
46080000 1.0967320000077052e-04
46090000 1.0964980000061075e-04
46100000 1.0962640000045099e-04
46110000 1.0960290000028294e-04
46120000 1.0957950000012318e-04
46130000 1.0955619999997168e-04
46140000 1.0953269999980364e-04
46150000 1.0950939999965215e-04
46160000 1.0948610000127701e-04
46170000 1.0946270000111724e-04
46180000 1.0943940000096575e-04
46190000 1.0941610000081425e-04
46200000 1.0939280000066276e-04
46210000 1.0936950000051127e-04
46220000 1.0934620000035977e-04
46230000 1.0932290000020828e-04
46240000 1.0929960000005678e-04
46250000 1.0927639999991356e-04
46260000 1.0925309999976207e-04
46270000 1.0922980000138693e-04
46280000 1.0920660000124371e-04
46290000 1.0918350000110877e-04
46300000 1.0916020000095727e-04
46310000 1.0913700000081406e-04
46320000 1.0911380000067084e-04
46330000 1.0909050000051934e-04
46340000 1.0906740000038440e-04
46350000 1.0904420000024118e-04
46360000 1.0902100000009796e-04
46370000 1.0899789999996301e-04
46380000 1.0897479999982806e-04
46390000 1.0895159999968484e-04
46400000 1.0892850000132626e-04
46410000 1.0890540000119131e-04
46420000 1.0888240000106464e-04
46430000 1.0885930000092969e-04
46440000 1.0883620000079475e-04
46450000 1.0881320000066808e-04
46460000 1.0879010000053313e-04
46470000 1.0876710000040646e-04
46480000 1.0874400000027151e-04
46490000 1.0872100000014484e-04
46500000 1.0869800000001817e-04
46510000 1.0867509999989977e-04
46520000 1.0865199999976483e-04
46530000 1.0862900000141451e-04
46540000 1.0860600000128784e-04
46550000 1.0858300000116117e-04
46560000 1.0856020000105104e-04
46570000 1.0853720000092437e-04
46580000 1.0851420000079770e-04
46590000 1.0849140000068758e-04
46600000 1.0846850000056918e-04
46610000 1.0844560000045078e-04
46620000 1.0842270000033238e-04
46630000 1.0839990000022226e-04
46640000 1.0837690000009559e-04
46650000 1.0835399999997719e-04
46660000 1.0833109999985879e-04
46670000 1.0830829999974867e-04
46680000 1.0828550000141490e-04
46690000 1.0826260000129651e-04
46700000 1.0823980000118638e-04
46710000 1.0821700000107626e-04
46720000 1.0819420000096613e-04
46730000 1.0817140000085601e-04
46740000 1.0814860000074589e-04
46750000 1.0812580000063576e-04
46760000 1.0810320000054219e-04
46770000 1.0808040000043206e-04
46780000 1.0805770000033021e-04
46790000 1.0803490000022009e-04
46800000 1.0801220000011824e-04
46810000 1.0798950000001639e-04
46820000 1.0796679999991454e-04
46830000 1.0794409999981269e-04
46840000 1.0792149999971912e-04
46850000 1.0789880000139362e-04
46860000 1.0787620000130005e-04
46870000 1.0785350000119820e-04
46880000 1.0783090000110462e-04
46890000 1.0780830000101105e-04
46900000 1.0778560000090920e-04
46910000 1.0776300000081562e-04
46920000 1.0774050000073032e-04
46930000 1.0771790000063675e-04
46940000 1.0769530000054317e-04
46950000 1.0767270000044959e-04
46960000 1.0765020000036429e-04
46970000 1.0762750000026244e-04
46980000 1.0760490000016887e-04
46990000 1.0758250000009184e-04
47000000 1.0755989999999827e-04
47010000 1.0753739999991296e-04
47020000 1.0751489999982766e-04
47030000 1.0749239999974236e-04
47040000 1.0746989999965706e-04
47050000 1.0744740000134811e-04
47060000 1.0742490000126281e-04
47070000 1.0740250000118579e-04
47080000 1.0738000000110048e-04
47090000 1.0735750000101518e-04
47100000 1.0733510000093816e-04
47110000 1.0731270000086113e-04
47120000 1.0729030000078410e-04
47130000 1.0726790000070707e-04
47140000 1.0724550000063005e-04
47150000 1.0722310000055302e-04
47160000 1.0720070000047599e-04
47170000 1.0717830000039896e-04
47180000 1.0715610000033848e-04
47190000 1.0713360000025318e-04
47200000 1.0711140000019270e-04
47210000 1.0708900000011567e-04
47220000 1.0706660000003865e-04
47230000 1.0704439999997817e-04
47240000 1.0702209999990941e-04
47250000 1.0699979999984066e-04
47260000 1.0697749999977191e-04
47270000 1.0695529999971143e-04
47280000 1.0693299999964267e-04
47290000 1.0691070000135028e-04
47300000 1.0688850000128980e-04
47310000 1.0686620000122105e-04
47320000 1.0684400000116057e-04
47330000 1.0682180000110009e-04
47340000 1.0679960000103961e-04
47350000 1.0677740000097913e-04
47360000 1.0675520000091865e-04
47370000 1.0673310000086644e-04
47380000 1.0671100000081424e-04
47390000 1.0668880000075376e-04
47400000 1.0666660000069328e-04
47410000 1.0664450000064107e-04
47420000 1.0662240000058887e-04
47430000 1.0660030000053666e-04
47440000 1.0657810000047618e-04
47450000 1.0655600000042398e-04
47460000 1.0653390000037177e-04
47470000 1.0651190000032784e-04
47480000 1.0648980000027564e-04
47490000 1.0646770000022343e-04
47500000 1.0644560000017123e-04
47510000 1.0642360000012729e-04
47520000 1.0640160000008336e-04
47530000 1.0637960000003943e-04
47540000 1.0635749999998723e-04
47550000 1.0633559999995157e-04
47560000 1.0631349999989936e-04
47570000 1.0629159999986371e-04
47580000 1.0626959999981977e-04
47590000 1.0624759999977584e-04
47600000 1.0622569999974019e-04
47610000 1.0620369999969625e-04
47620000 1.0618179999966060e-04
47630000 1.0615980000139302e-04
47640000 1.0613780000134909e-04
47650000 1.0611590000131343e-04
47660000 1.0609410000128605e-04
47670000 1.0607210000124212e-04
47680000 1.0605020000120646e-04
47690000 1.0602840000117908e-04
47700000 1.0600640000113515e-04
47710000 1.0598460000110776e-04
47720000 1.0596270000107211e-04
47730000 1.0594090000104472e-04
47740000 1.0591910000101734e-04
47750000 1.0589730000098996e-04
47760000 1.0587540000095430e-04
47770000 1.0585360000092692e-04
47780000 1.0583180000089953e-04
47790000 1.0581000000087215e-04
47800000 1.0578830000085304e-04
47810000 1.0576650000082566e-04
47820000 1.0574480000080655e-04
47830000 1.0572300000077917e-04
47840000 1.0570120000075178e-04
47850000 1.0567950000073267e-04
47860000 1.0565770000070529e-04
47870000 1.0563610000069446e-04
47880000 1.0561440000067535e-04
47890000 1.0559270000065624e-04
47900000 1.0557100000063713e-04
47910000 1.0554930000061802e-04
47920000 1.0552770000060718e-04
47930000 1.0550600000058807e-04
47940000 1.0548430000056896e-04
47950000 1.0546280000056640e-04
47960000 1.0544110000054729e-04
47970000 1.0541940000052819e-04
47980000 1.0539780000051735e-04
47990000 1.0537620000050651e-04
48000000 1.0535460000049568e-04
48010000 1.0533300000048484e-04
48020000 1.0531150000048228e-04
48030000 1.0528980000046317e-04
48040000 1.0526830000046061e-04
48050000 1.0524670000044978e-04
48060000 1.0522520000044722e-04
48070000 1.0520370000044466e-04
48080000 1.0518210000043382e-04
48090000 1.0516060000043126e-04
48100000 1.0513910000042870e-04
48110000 1.0511760000042614e-04
48120000 1.0509610000042358e-04
48130000 1.0507460000042101e-04
48140000 1.0505310000041845e-04
48150000 1.0503160000041589e-04
48160000 1.0501020000042161e-04
48170000 1.0498880000042732e-04
48180000 1.0496740000043303e-04
48190000 1.0494590000043047e-04
48200000 1.0492450000043618e-04
48210000 1.0490310000044190e-04
48220000 1.0488170000044761e-04
48230000 1.0486020000044505e-04
48240000 1.0483880000045076e-04
48250000 1.0481750000046475e-04
48260000 1.0479610000047046e-04
48270000 1.0477470000047617e-04
48280000 1.0475330000048189e-04
48290000 1.0473210000050415e-04
48300000 1.0471080000051813e-04
48310000 1.0468950000053212e-04
48320000 1.0466820000054611e-04
48330000 1.0464690000056009e-04
48340000 1.0462550000056581e-04
48350000 1.0460430000058807e-04
48360000 1.0458300000060206e-04
48370000 1.0456170000061604e-04
48380000 1.0454040000063003e-04
48390000 1.0451920000065229e-04
48400000 1.0449790000066628e-04
48410000 1.0447670000068854e-04
48420000 1.0445550000071080e-04
48430000 1.0443430000073306e-04
48440000 1.0441300000074705e-04
48450000 1.0439180000076931e-04
48460000 1.0437070000079984e-04
48470000 1.0434940000081383e-04
48480000 1.0432830000084437e-04
48490000 1.0430720000087490e-04
48500000 1.0428600000089716e-04
48510000 1.0426490000092770e-04
48520000 1.0424370000094996e-04
48530000 1.0422260000098049e-04
48540000 1.0420150000101103e-04
48550000 1.0418030000103329e-04
48560000 1.0415930000107210e-04
48570000 1.0413810000109436e-04
48580000 1.0411710000113317e-04
48590000 1.0409600000116370e-04
48600000 1.0407490000119424e-04
48610000 1.0405380000122477e-04
48620000 1.0403280000126358e-04
48630000 1.0401170000129412e-04
48640000 1.0399070000133293e-04
48650000 1.0396970000137173e-04
48660000 1.0394870000141054e-04
48670000 1.0392769999967300e-04
48680000 1.0390669999971180e-04
48690000 1.0388569999975061e-04
48700000 1.0386469999978942e-04
48710000 1.0384379999983651e-04
48720000 1.0382279999987531e-04
48730000 1.0380179999991412e-04
48740000 1.0378079999995293e-04
48750000 1.0375990000000002e-04
48760000 1.0373900000004710e-04
48770000 1.0371800000008591e-04
48780000 1.0369710000013299e-04
48790000 1.0367620000018007e-04
48800000 1.0365540000023543e-04
48810000 1.0363440000027424e-04
48820000 1.0361360000032960e-04
48830000 1.0359270000037668e-04
48840000 1.0357190000043204e-04
48850000 1.0355100000047912e-04
48860000 1.0353010000052620e-04
48870000 1.0350930000058156e-04
48880000 1.0348850000063692e-04
48890000 1.0346760000068400e-04
48900000 1.0344680000073936e-04
48910000 1.0342600000079472e-04
48920000 1.0340520000085007e-04
48930000 1.0338440000090543e-04
48940000 1.0336370000096906e-04
48950000 1.0334300000103269e-04
48960000 1.0332210000107978e-04
48970000 1.0330140000114341e-04
48980000 1.0328070000120704e-04
48990000 1.0326000000127067e-04
49000000 1.0323930000133430e-04
49010000 1.0321850000138966e-04
49020000 1.0319779999967693e-04
49030000 1.0317709999974056e-04
49040000 1.0315639999980419e-04
49050000 1.0313579999987610e-04
49060000 1.0311509999993973e-04
49070000 1.0309429999999509e-04
49080000 1.0307370000006699e-04
49090000 1.0305310000013890e-04
49100000 1.0303250000021080e-04
49110000 1.0301180000027443e-04
49120000 1.0299110000033807e-04
49130000 1.0297050000040997e-04
49140000 1.0294990000048188e-04
49150000 1.0292930000055378e-04
49160000 1.0290870000062569e-04
49170000 1.0288810000069759e-04
49180000 1.0286760000077777e-04
49190000 1.0284700000084968e-04
49200000 1.0282650000092985e-04
49210000 1.0280590000100176e-04
49220000 1.0278530000107367e-04
49230000 1.0276480000115384e-04
49240000 1.0274430000123402e-04
49250000 1.0272380000131420e-04
49260000 1.0270330000139438e-04
49270000 1.0268279999969820e-04
49280000 1.0266229999977838e-04
49290000 1.0264179999985856e-04
49300000 1.0262129999993874e-04
49310000 1.0260080000001892e-04
49320000 1.0258040000010737e-04
49330000 1.0255990000018755e-04
49340000 1.0253940000026773e-04
49350000 1.0251910000036446e-04
49360000 1.0249860000044464e-04
49370000 1.0247820000053309e-04
49380000 1.0245780000062155e-04
49390000 1.0243740000071000e-04
49400000 1.0241700000079845e-04
49410000 1.0239670000089518e-04
49420000 1.0237630000098363e-04
49430000 1.0235590000107209e-04
49440000 1.0233550000116054e-04
49450000 1.0231520000125727e-04
49460000 1.0229480000134572e-04
49470000 1.0227449999966609e-04
49480000 1.0225419999976282e-04
49490000 1.0223379999985127e-04
49500000 1.0221349999994800e-04
49510000 1.0219320000004473e-04
49520000 1.0217300000014973e-04
49530000 1.0215270000024645e-04
49540000 1.0213240000034318e-04
49550000 1.0211210000043991e-04
49560000 1.0209190000054491e-04
49570000 1.0207170000064991e-04
49580000 1.0205140000074664e-04
49590000 1.0203110000084337e-04
49600000 1.0201090000094837e-04
49610000 1.0199070000105337e-04
49620000 1.0197040000115010e-04
49630000 1.0195030000126337e-04
49640000 1.0193010000136837e-04
49650000 1.0190989999969702e-04
49660000 1.0188979999981029e-04
49670000 1.0186949999990702e-04
49680000 1.0184940000002030e-04
49690000 1.0182930000013357e-04
49700000 1.0180910000023857e-04
49710000 1.0178900000035185e-04
49720000 1.0176880000045685e-04
49730000 1.0174870000057012e-04
49740000 1.0172850000067513e-04
49750000 1.0170850000079668e-04
49760000 1.0168840000090995e-04
49770000 1.0166820000101495e-04
49780000 1.0164820000113650e-04
49790000 1.0162810000124978e-04
49800000 1.0160810000137133e-04
49810000 1.0158799999970825e-04
49820000 1.0156799999982979e-04
49830000 1.0154789999994307e-04
49840000 1.0152790000006462e-04
49850000 1.0150790000018617e-04
49860000 1.0148780000029944e-04
49870000 1.0146790000042927e-04
49880000 1.0144780000054254e-04
49890000 1.0142780000066409e-04
49900000 1.0140780000078564e-04
49910000 1.0138780000090719e-04
49920000 1.0136780000102874e-04
49930000 1.0134790000115856e-04
49940000 1.0132790000128011e-04
49950000 1.0130790000140166e-04
49960000 1.0128799999975513e-04
49970000 1.0126809999988495e-04
49980000 1.0124820000001478e-04
49990000 1.0122840000015287e-04
50000000 1.0120840000027442e-04


==> data/hubbard_n15.dat <==
iteration energy_diff
10000 1.5140456810000025e-01
20000 1.0298096380000032e-01
30000 8.0724189800001511e-02
40000 6.7236889100000141e-02
50000 5.7992201800001197e-02
60000 5.1203539200001202e-02
70000 4.5966439800000813e-02
80000 4.1772672000000455e-02
90000 3.8347687199999925e-02
100000 3.5469131900001116e-02
110000 3.3023605200000361e-02
120000 3.0909529700000604e-02
130000 2.9065304300001316e-02
140000 2.7440339600000030e-02
150000 2.5990886100000665e-02
160000 2.4705557100000775e-02
170000 2.3538012800001340e-02
180000 2.2483950799999874e-02
190000 2.1524441200000410e-02
200000 2.0644414800001343e-02
210000 1.9836559000001586e-02
220000 1.9091189800001018e-02
230000 1.8404142000001400e-02
240000 1.7762134000001595e-02
250000 1.7167112100000992e-02
260000 1.6610426300001535e-02
270000 1.6089978300000141e-02
280000 1.5603869000001325e-02
290000 1.5144437200000027e-02
300000 1.4714303299999898e-02
310000 1.4307231600000136e-02
320000 1.3921797900000143e-02
330000 1.3557571300001570e-02
340000 1.3213179000000963e-02
350000 1.2884242600000206e-02
360000 1.2572641600000267e-02
370000 1.2276862200000238e-02
380000 1.1993048300000808e-02
390000 1.1722844200001248e-02
400000 1.1465039200000859e-02
410000 1.1218444600000765e-02
420000 1.0982807100001324e-02
430000 1.0756706300000474e-02
440000 1.0539183100000571e-02
450000 1.0330532300001138e-02
460000 1.0131345600001396e-02
470000 9.9379651000006675e-03
480000 9.7535555000014540e-03
490000 9.5747880000001118e-03
500000 9.4027697000012012e-03
510000 9.2370852000005499e-03
520000 9.0767096000003988e-03
530000 8.9219275000012033e-03
540000 8.7723927000009638e-03
550000 8.6285892000006470e-03
560000 8.4885326000012640e-03
570000 8.3533443000014529e-03
580000 8.2227130000003257e-03
590000 8.0959450000008815e-03
600000 7.9728261000013845e-03
610000 7.8534590000014504e-03
620000 7.7375575000004915e-03
630000 7.6254750000011029e-03
640000 7.5161254000004618e-03
650000 7.4102866000007594e-03
660000 7.3069162000010124e-03
670000 7.2068857000004982e-03
680000 7.1092202000002658e-03
690000 7.0147799000004341e-03
700000 6.9224525000013415e-03
710000 6.8324744000012316e-03
720000 6.7448870999999855e-03
730000 6.6593817000004663e-03
740000 6.5760643000007946e-03
750000 6.4948143999998820e-03
760000 6.4155586000005371e-03
770000 6.3383471000015845e-03
780000 6.2631655000000563e-03
790000 6.1890927000014528e-03
800000 6.1172316000011051e-03
810000 6.0468977000009971e-03
820000 5.9783741000014601e-03
830000 5.9112864999999459e-03
840000 5.8452980000005539e-03
850000 5.7812832000010417e-03
860000 5.7183723000004960e-03
870000 5.6570358000005427e-03
880000 5.5967260000002739e-03
890000 5.5378501000014069e-03
900000 5.4801506000003997e-03
910000 5.4239123000012768e-03
920000 5.3684677000003234e-03
930000 5.3142562000001448e-03
940000 5.2612105000005016e-03
950000 5.2093116000015982e-03
960000 5.1582564000014486e-03
970000 5.1077746000007807e-03
980000 5.0588670000006886e-03
990000 5.0108264000012781e-03
1000000 4.9636643999999563e-03
1010000 4.9172248000015628e-03
1020000 4.8717982999999521e-03
1030000 4.8271869000000578e-03
1040000 4.7833317000005593e-03
1050000 4.7401657000012420e-03
1060000 4.6980828000009467e-03
1070000 4.6565835000009770e-03
1080000 4.6158069000004076e-03
1090000 4.5756282000013471e-03
1100000 4.5362511000011096e-03
1110000 4.4975673000013927e-03
1120000 4.4593374000001518e-03
1130000 4.4221190000008903e-03
1140000 4.3852354000009086e-03
1150000 4.3490264999999084e-03
1160000 4.3134639000008690e-03
1170000 4.2783866000011272e-03
1180000 4.2439031000007787e-03
1190000 4.2100772000015496e-03
1200000 4.1766407000007888e-03
1210000 4.1437955000009907e-03
1220000 4.1113966000008162e-03
1230000 4.0795837000011659e-03
1240000 4.0481808999999203e-03
1250000 4.0173905000013832e-03
1260000 3.9869032000012794e-03
1270000 3.9570294000004225e-03
1280000 3.9275300000003455e-03
1290000 3.8984968000015385e-03
1300000 3.8698357000015449e-03
1310000 3.8416948000001838e-03
1320000 3.8138151000008946e-03
1330000 3.7865371999998843e-03
1340000 3.7594206000015618e-03
1350000 3.7327344000015472e-03
1360000 3.7065657999999502e-03
1370000 3.6806833000007089e-03
1380000 3.6552045000011191e-03
1390000 3.6299439000000433e-03
1400000 3.6051178000011674e-03
1410000 3.5806893000014384e-03
1420000 3.5564671000010151e-03
1430000 3.5326454999999868e-03
1440000 3.5090653000011685e-03
1450000 3.4858964000008541e-03
1460000 3.4630636999999354e-03
1470000 3.4403188000009521e-03
1480000 3.4180419999998435e-03
1490000 3.3960224000004757e-03
1500000 3.3742378000010120e-03
1510000 3.3527777999999842e-03
1520000 3.3315803000011357e-03
1530000 3.3106790000001496e-03
1540000 3.2900354000009457e-03
1550000 3.2696207000011412e-03
1560000 3.2493833000000194e-03
1570000 3.2294939000010459e-03
1580000 3.2098341000015296e-03
1590000 3.1903775000010626e-03
1600000 3.1711892000014785e-03
1610000 3.1522216000006154e-03
1620000 3.1335548000015478e-03
1630000 3.1149453000001159e-03
1640000 3.0966998000003798e-03
1650000 3.0785914000013292e-03
1660000 3.0607411000005413e-03
1670000 3.0430837000015032e-03
1680000 3.0256348000001765e-03
1690000 3.0083072000000044e-03
1700000 2.9912560000013855e-03
1710000 2.9744125000004118e-03
1720000 2.9576572000014067e-03
1730000 2.9411413000008935e-03
1740000 2.9248085000013191e-03
1750000 2.9086538000004936e-03
1760000 2.8927280000008437e-03
1770000 2.8769084000010992e-03
1780000 2.8613418000009716e-03
1790000 2.8458566000004737e-03
1800000 2.8305746000008014e-03
1810000 2.8154268000015747e-03
1820000 2.8004573000011135e-03
1830000 2.7857139000015962e-03
1840000 2.7710888000012091e-03
1850000 2.7565771000013228e-03
1860000 2.7422307000009027e-03
1870000 2.7280253000014909e-03
1880000 2.7139805000011563e-03
1890000 2.7000725000014825e-03
1900000 2.6863407000004003e-03
1910000 2.6726817000000125e-03
1920000 2.6591535000015654e-03
1930000 2.6457982000014368e-03
1940000 2.6325905000010863e-03
1950000 2.6195417000014487e-03
1960000 2.6065729000013249e-03
1970000 2.5937608999999640e-03
1980000 2.5810530000001108e-03
1990000 2.5684533000003285e-03
2000000 2.5559715000014194e-03
2010000 2.5436844000008563e-03
2020000 2.5314459000007616e-03
2030000 2.5193124000004730e-03
2040000 2.5073295000002105e-03
2050000 2.4954820000004929e-03
2060000 2.4836866000015334e-03
2070000 2.4720818000005806e-03
2080000 2.4605190000013266e-03
2090000 2.4490751000012523e-03
2100000 2.4377330000007191e-03
2110000 2.4265203000002344e-03
2120000 2.4154018000004385e-03
2130000 2.4043761000012154e-03
2140000 2.3935036000004573e-03
2150000 2.3826418000005845e-03
2160000 2.3719355000011433e-03
2170000 2.3612891000013292e-03
2180000 2.3507996000002862e-03
2190000 2.3403401999999573e-03
2200000 2.3299671000014399e-03
2210000 2.3197423000009820e-03
2220000 2.3095429000008494e-03
2230000 2.2995072000000505e-03
2240000 2.2894700000009038e-03
2250000 2.2795950000009668e-03
2260000 2.2697715999999701e-03
2270000 2.2600541000006302e-03
2280000 2.2504179000009117e-03
2290000 2.2408593000005084e-03
2300000 2.2313463000003253e-03
2310000 2.2219421000002626e-03
2320000 2.2126142000011839e-03
2330000 2.2033575000008909e-03
2340000 2.1941820000002110e-03
2350000 2.1851045000005342e-03
2360000 2.1760887000006335e-03
2370000 2.1671260000015735e-03
2380000 2.1582605999999060e-03
2390000 2.1494591999999813e-03
2400000 2.1407180000014847e-03
2410000 2.1320752000004717e-03
2420000 2.1234637000002721e-03
2430000 2.1149374000000165e-03
2440000 2.1065127000010619e-03
2450000 2.0980932000007613e-03
2460000 2.0897623000006860e-03
2470000 2.0815038000012720e-03
2480000 2.0733224000011319e-03
2490000 2.0652195000003815e-03
2500000 2.0571641000000085e-03
2510000 2.0491460000009454e-03
2520000 2.0412018000008914e-03
2530000 2.0333329999999705e-03
2540000 2.0255152000014931e-03
2550000 2.0177831000012247e-03
2560000 2.0100590999998502e-03
2570000 2.0024155000015753e-03
2580000 1.9948410000001360e-03
2590000 1.9873446999998379e-03
2600000 1.9798891000011309e-03
2610000 1.9724745000004873e-03
2620000 1.9651336000006125e-03
2630000 1.9578178000010382e-03
2640000 1.9505812000009115e-03
2650000 1.9433683000009694e-03
2660000 1.9362265000015810e-03
2670000 1.9291608000013838e-03
2680000 1.9221304000005546e-03
2690000 1.9151417000013993e-03
2700000 1.9081793000008673e-03
2710000 1.9013074000007180e-03
2720000 1.8944841000010371e-03
2730000 1.8876928000004511e-03
2740000 1.8809774000008161e-03
2750000 1.8742975000005657e-03
2760000 1.8676377000002020e-03
2770000 1.8610416000015562e-03
2780000 1.8544889000011722e-03
2790000 1.8479930000001588e-03
2800000 1.8415020000013271e-03
2810000 1.8351018000011265e-03
2820000 1.8287494000013282e-03
2830000 1.8224123000010195e-03
2840000 1.8161285000015681e-03
2850000 1.8098963000010571e-03
2860000 1.8037054000004105e-03
2870000 1.7975523000011151e-03
2880000 1.7914636000000428e-03
2890000 1.7853825000013757e-03
2900000 1.7793508000014668e-03
2910000 1.7733531000008185e-03
2920000 1.7674279000008397e-03
2930000 1.7615009000007120e-03
2940000 1.7556407000007823e-03
2950000 1.7498235000008577e-03
2960000 1.7440296000010846e-03
2970000 1.7382824999998547e-03
2980000 1.7325755000001664e-03
2990000 1.7269006000013576e-03
3000000 1.7212483000008660e-03
3010000 1.7156456000009257e-03
3020000 1.7100696000014182e-03
3030000 1.7045474000010330e-03
3040000 1.6990567000014778e-03
3050000 1.6935655000001049e-03
3060000 1.6881522999998566e-03
3070000 1.6827658000000412e-03
3080000 1.6773879000009373e-03
3090000 1.6720904000013803e-03
3100000 1.6668008000007006e-03
3110000 1.6615411000007185e-03
3120000 1.6563354999998836e-03
3130000 1.6511364000013629e-03
3140000 1.6459832000013108e-03
3150000 1.6408447000006987e-03
3160000 1.6357548000005551e-03
3170000 1.6307034000000442e-03
3180000 1.6256715000011468e-03
3190000 1.6206673000009886e-03
3200000 1.6156975000001239e-03
3210000 1.6107725000011897e-03
3220000 1.6058592000014471e-03
3230000 1.6009808000010395e-03
3240000 1.5961390000001074e-03
3250000 1.5913078000000525e-03
3260000 1.5865358000013430e-03
3270000 1.5817678000011881e-03
3280000 1.5770372000005750e-03
3290000 1.5723386000008333e-03
3300000 1.5676438000014059e-03
3310000 1.5629869000015617e-03
3320000 1.5583783000003848e-03
3330000 1.5537831000003166e-03
3340000 1.5492119000004578e-03
3350000 1.5446731000015035e-03
3360000 1.5401711000002649e-03
3370000 1.5356805999999779e-03
3380000 1.5312229000006283e-03
3390000 1.5267815000008511e-03
3400000 1.5223712000000944e-03
3410000 1.5179857000013897e-03
3420000 1.5136251000011924e-03
3430000 1.5092968000001150e-03
3440000 1.5049753000013766e-03
3450000 1.5006883000001636e-03
3460000 1.4964352999999875e-03
3470000 1.4921999000012676e-03
3480000 1.4879830000005256e-03
3490000 1.4837926000002000e-03
3500000 1.4796340000007291e-03
3510000 1.4754928000009215e-03
3520000 1.4713769000014310e-03
3530000 1.4672760000014051e-03
3540000 1.4631918000009847e-03
3550000 1.4591448000000895e-03
3560000 1.4551262000015441e-03
3570000 1.4511163000001659e-03
3580000 1.4471275000005335e-03
3590000 1.4431624000010856e-03
3600000 1.4392241000003025e-03
3610000 1.4353044000010584e-03
3620000 1.4313996000012708e-03
3630000 1.4275295000008015e-03
3640000 1.4236639000007045e-03
3650000 1.4198373000002817e-03
3660000 1.4160281000012986e-03
3670000 1.4122322999998715e-03
3680000 1.4084487000012302e-03
3690000 1.4047000000001475e-03
3700000 1.4009831999999278e-03
3710000 1.3972525000003344e-03
3720000 1.3935475000010911e-03
3730000 1.3898843999999855e-03
3740000 1.3862384000002947e-03
3750000 1.3825941000007447e-03
3760000 1.3789942000013156e-03
3770000 1.3753871000012907e-03
3780000 1.3718051000015663e-03
3790000 1.3682308000007026e-03
3800000 1.3646997999998689e-03
3810000 1.3611789999998791e-03
3820000 1.3576791999998505e-03
3830000 1.3541908000007652e-03
3840000 1.3507123000007226e-03
3850000 1.3472475000000372e-03
3860000 1.3438088000015114e-03
3870000 1.3404067000006847e-03
3880000 1.3369952000008567e-03
3890000 1.3336130999999085e-03
3900000 1.3302459000001932e-03
3910000 1.3269013000005714e-03
3920000 1.3235642000015702e-03
3930000 1.3202603999999951e-03
3940000 1.3169593000004198e-03
3950000 1.3136711000001355e-03
3960000 1.3104041000016053e-03
3970000 1.3071496000005567e-03
3980000 1.3039149000011463e-03
3990000 1.3007063000003427e-03
4000000 1.2974980000013403e-03
4010000 1.2943101000004731e-03
4020000 1.2911528000003614e-03
4030000 1.2879896000015378e-03
4040000 1.2848519000012715e-03
4050000 1.2817296000005030e-03
4060000 1.2786221000009590e-03
4070000 1.2755329000011528e-03
4080000 1.2724479999999261e-03
4090000 1.2693905000009664e-03
4100000 1.2663311000000732e-03
4110000 1.2633109000006471e-03
4120000 1.2602803000003604e-03
4130000 1.2572747000003659e-03
4140000 1.2542840000016042e-03
4150000 1.2513028000000759e-03
4160000 1.2483404000001030e-03
4170000 1.2454028000004058e-03
4180000 1.2424647000006672e-03
4190000 1.2395476000008898e-03
4200000 1.2366360000015675e-03
4210000 1.2337246000004853e-03
4220000 1.2308576000013005e-03
4230000 1.2279882000001408e-03
4240000 1.2251334000001890e-03
4250000 1.2223004000002646e-03
4260000 1.2194651000001500e-03
4270000 1.2166423000010695e-03
4280000 1.2138535000012496e-03
4290000 1.2110472999999899e-03
4300000 1.2082788000000733e-03
4310000 1.2055119000002890e-03
4320000 1.2027582000015968e-03
4330000 1.2000217000007751e-03
4340000 1.1972956000008139e-03
4350000 1.1945798999999369e-03
4360000 1.1918908000012607e-03
4370000 1.1891883000014758e-03
4380000 1.1865257000014395e-03
4390000 1.1838609000012212e-03
4400000 1.1812006000013753e-03
4410000 1.1785570000011347e-03
4420000 1.1759332000007561e-03
4430000 1.1733132000006918e-03
4440000 1.1707140000005722e-03
4450000 1.1681164000005850e-03
4460000 1.1655322999999385e-03
4470000 1.1629626000004833e-03
4480000 1.1603953000012268e-03
4490000 1.1578506000002875e-03
4500000 1.1553214000006307e-03
4510000 1.1527854000004112e-03
4520000 1.1502755000005749e-03
4530000 1.1477597000002504e-03
4540000 1.1452699000003008e-03
4550000 1.1427915000012945e-03
4560000 1.1403260000015791e-03
4570000 1.1378668000006087e-03
4580000 1.1354153000002754e-03
4590000 1.1329649000000330e-03
4600000 1.1305405000001656e-03
4610000 1.1281175000004140e-03
4620000 1.1257176000007973e-03
4630000 1.1233159000010318e-03
4640000 1.1209220000001352e-03
4650000 1.1185404000002563e-03
4660000 1.1161782000002063e-03
4670000 1.1138179000003134e-03
4680000 1.1114676000012480e-03
4690000 1.1091318000016059e-03
4700000 1.1068051000009405e-03
4710000 1.1044790000003246e-03
4720000 1.1021679000009499e-03
4730000 1.0998714000010068e-03
4740000 1.0975768000012209e-03
4750000 1.0952993000010736e-03
4760000 1.0930219000009345e-03
4770000 1.0907625000005083e-03
4780000 1.0885150000010668e-03
4790000 1.0862751000004778e-03
4800000 1.0840445000006582e-03
4810000 1.0818178000011613e-03
4820000 1.0796072000012202e-03
4830000 1.0773947000011219e-03
4840000 1.0751952000003229e-03
4850000 1.0730050000002933e-03
4860000 1.0708437000008786e-03
4870000 1.0686610000014696e-03
4880000 1.0665019000004605e-03
4890000 1.0643404000010293e-03
4900000 1.0621940000010710e-03
4910000 1.0600563000000562e-03
4920000 1.0579271000015211e-03
4930000 1.0558143000007902e-03
4940000 1.0537062000004482e-03
4950000 1.0516033000005365e-03
4960000 1.0495174000002550e-03
4970000 1.0474279000014519e-03
4980000 1.0453541000003952e-03
4990000 1.0432870999999011e-03
5000000 1.0412244000015392e-03
5010000 1.0391734000005926e-03
5020000 1.0371324000004734e-03
5030000 1.0350910000003211e-03
5040000 1.0330613000011368e-03
5050000 1.0310486000015828e-03
5060000 1.0290362000002773e-03
5070000 1.0270262000009467e-03
5080000 1.0250337000012877e-03
5090000 1.0230412999998606e-03
5100000 1.0210591000010538e-03
5110000 1.0190899000015463e-03
5120000 1.0171214000003204e-03
5130000 1.0151630999999384e-03
5140000 1.0132158000004665e-03
5150000 1.0112777999999878e-03
5160000 1.0093358000009545e-03
5170000 1.0074110000015679e-03
5180000 1.0054852000003223e-03
5190000 1.0035671000014901e-03
5200000 1.0016605000000567e-03
5210000 9.9976100000098711e-04
5220000 9.9786880000074518e-04
5230000 9.9598030000080939e-04
5240000 9.9410710000036318e-04
5250000 9.9223760000022310e-04
5260000 9.9036460000156978e-04
5270000 9.8850410000039801e-04
5280000 9.8666510000100516e-04
5290000 9.8482110000119860e-04
5300000 9.8297850000150788e-04
5310000 9.8115060000125709e-04
5320000 9.7933109999992496e-04
5330000 9.7751410000057604e-04
5340000 9.7570390000001339e-04
5350000 9.7390710000055947e-04
5360000 9.7210310000050981e-04
5370000 9.7031429999994145e-04
5380000 9.6853269999996883e-04
5390000 9.6675280000013686e-04
5400000 9.6498390000121503e-04
5410000 9.6322400000126152e-04
5420000 9.6147070000007773e-04
5430000 9.5971920000081923e-04
5440000 9.5797560000043802e-04
5450000 9.5624060000076838e-04
5460000 9.5450530000107392e-04
5470000 9.5278200000059599e-04
5480000 9.5106520000065586e-04
5490000 9.4934950000080676e-04
5500000 9.4764900000043895e-04
5510000 9.4594639999989738e-04
5520000 9.4424760000144659e-04
5530000 9.4255790000019601e-04
5540000 9.4087830000155748e-04
5550000 9.3919830000110949e-04
5560000 9.3752830000148890e-04
5570000 9.3586570000070424e-04
5580000 9.3421010000049876e-04
5590000 9.3255570000039256e-04
5600000 9.3091510000142819e-04
5610000 9.2926770000012482e-04
5620000 9.2763369999993017e-04
5630000 9.2600680000032298e-04
5640000 9.2438760000135289e-04
5650000 9.2276640000044097e-04
5660000 9.2115450000029853e-04
5670000 9.1955000000076836e-04
5680000 9.1794850000148642e-04
5690000 9.1635520000110660e-04
5700000 9.1476280000080124e-04
5710000 9.1318070000134810e-04
5720000 9.1159910000015998e-04
5730000 9.1002580000143496e-04
5740000 9.0845820000140520e-04
5750000 9.0689790000020309e-04
5760000 9.0533790000080216e-04
5770000 9.0378740000041091e-04
5780000 9.0223619999996174e-04
5790000 9.0070230000094398e-04
5800000 8.9916390000155388e-04
5810000 8.9763650000129758e-04
5820000 8.9610300000053655e-04
5830000 8.9458560000110765e-04
5840000 8.9307260000026645e-04
5850000 8.9156190000139190e-04
5860000 8.9006219999987479e-04
5870000 8.8855580000135603e-04
5880000 8.8706270000038501e-04
5890000 8.8557370000152957e-04
5900000 8.8409270000155971e-04
5910000 8.8260780000126715e-04
5920000 8.8113229999997600e-04
5930000 8.7966580000120587e-04
5940000 8.7819840000058491e-04
5950000 8.7673960000067552e-04
5960000 8.7528390000102263e-04
5970000 8.7383189999989952e-04
5980000 8.7238680000112367e-04
5990000 8.7094340000071213e-04
6000000 8.6950890000103698e-04
6010000 8.6807510000141974e-04
6020000 8.6664740000053087e-04
6030000 8.6522620000017980e-04
6040000 8.6381030000026726e-04
6050000 8.6239630000051193e-04
6060000 8.6098710000115375e-04
6070000 8.5958300000044119e-04
6080000 8.5818490000022507e-04
6090000 8.5679200000043920e-04
6100000 8.5540070000078572e-04
6110000 8.5401460000156248e-04
6120000 8.5263760000131583e-04
6130000 8.5125670000074649e-04
6140000 8.4988740000113694e-04
6150000 8.4852140000002407e-04
6160000 8.4715500000065447e-04
6170000 8.4580000000045175e-04
6180000 8.4444079999990151e-04
6190000 8.4309150000017041e-04
6200000 8.4174680000081992e-04
6210000 8.4040820000019778e-04
6220000 8.3907289999984869e-04
6230000 8.3773730000125113e-04
6240000 8.3640590000122472e-04
6250000 8.3508290000011698e-04
6260000 8.3375800000062839e-04
6270000 8.3244390000025703e-04
6280000 8.3113290000014217e-04
6290000 8.2982840000056513e-04
6300000 8.2852400000099635e-04
6310000 8.2722540000013112e-04
6320000 8.2592980000129046e-04
6330000 8.2463690000089684e-04
6340000 8.2335390000132236e-04
6350000 8.2206560000130935e-04
6360000 8.2078500000015708e-04
6370000 8.1950800000107904e-04
6380000 8.1824230000115961e-04
6390000 8.1696940000064444e-04
6400000 8.1570670000097323e-04
6410000 8.1444859999990626e-04
6420000 8.1319250000078114e-04
6430000 8.1193870000006996e-04
6440000 8.1068970000153229e-04
6450000 8.0944780000002936e-04
6460000 8.0820620000032761e-04
6470000 8.0696870000096510e-04
6480000 8.0573780000037232e-04
6490000 8.0450720000158071e-04
6500000 8.0328120000139336e-04
6510000 8.0205930000154524e-04
6520000 8.0084080000020208e-04
6530000 7.9962630000096624e-04
6540000 7.9841460000018571e-04
6550000 7.9720939999994300e-04
6560000 7.9600320000139391e-04
6570000 7.9480330000158972e-04
6580000 7.9360750000034841e-04
6590000 7.9242059999984349e-04
6600000 7.9122990000080051e-04
6610000 7.9004130000015493e-04
6620000 7.8886340000039468e-04
6630000 7.8768020000019590e-04
6640000 7.8650590000073350e-04
6650000 7.8533669999991673e-04
6660000 7.8416820000093423e-04
6670000 7.8300110000029122e-04
6680000 7.8184520000057489e-04
6690000 7.8068900000083374e-04
6700000 7.7953300000110914e-04
6710000 7.7837960000159967e-04
6720000 7.7723560000109160e-04
6730000 7.7609060000050079e-04
6740000 7.7495030000029885e-04
6750000 7.7381190000025413e-04
6760000 7.7267840000061483e-04
6770000 7.7155040000143060e-04
6780000 7.7042040000030454e-04
6790000 7.6929760000155056e-04
6800000 7.6817850000132637e-04
6810000 7.6705960000111872e-04
6820000 7.6594570000132478e-04
6830000 7.6483640000013509e-04
6840000 7.6372720000073002e-04
6850000 7.6262460000009469e-04
6860000 7.6152699999987306e-04
6870000 7.6042660000119611e-04
6880000 7.5932890000096620e-04
6890000 7.5823910000138994e-04
6900000 7.5714950000005388e-04
6910000 7.5606370000080858e-04
6920000 7.5498180000010962e-04
6930000 7.5390140000131112e-04
6940000 7.5282910000140646e-04
6950000 7.5175410000127840e-04
6960000 7.5068430000158060e-04
6970000 7.4961860000044567e-04
6980000 7.4855480000124430e-04
6990000 7.4749390000050653e-04
7000000 7.4643590000000870e-04
7010000 7.4537990000145271e-04
7020000 7.4432890000153407e-04
7030000 7.4327780000160715e-04
7040000 7.4223260000039204e-04
7050000 7.4118840000103603e-04
7060000 7.4014910000030909e-04
7070000 7.3911319999986347e-04
7080000 7.3807900000133486e-04
7090000 7.3704340000091406e-04
7100000 7.3601670000122965e-04
7110000 7.3498910000147077e-04
7120000 7.3396700000039061e-04
7130000 7.3294720000127711e-04
7140000 7.3193060000065202e-04
7150000 7.3091600000019241e-04
7160000 7.2990550000007204e-04
7170000 7.2889650000007578e-04
7180000 7.2789020000030291e-04
7190000 7.2688660000075345e-04
7200000 7.2588480000135291e-04
7210000 7.2489040000078830e-04
7220000 7.2389090000157807e-04
7230000 7.2290240000150163e-04
7240000 7.2191480000149966e-04
7250000 7.2092630000142321e-04
7260000 7.1994330000002549e-04
7270000 7.1896180000052823e-04
7280000 7.1798100000108889e-04
7290000 7.1700460000023725e-04
7300000 7.1603369999984068e-04
7310000 7.1506240000118737e-04
7320000 7.1409390000098938e-04
7330000 7.1312890000108098e-04
7340000 7.1216740000146217e-04
7350000 7.1120770000021594e-04
7360000 7.1025020000092809e-04
7370000 7.0929190000157405e-04
7380000 7.0834090000104766e-04
7390000 7.0738950000048817e-04
7400000 7.0644280000031756e-04
7410000 7.0549660000018832e-04
7420000 7.0455290000026594e-04
7430000 7.0361280000064141e-04
7440000 7.0267550000124857e-04
7450000 7.0174210000040205e-04
7460000 7.0081050000148082e-04
7470000 6.9987860000075841e-04
7480000 6.9895350000059864e-04
7490000 6.9802760000037267e-04
7500000 6.9710740000061833e-04
7510000 6.9618560000073160e-04
7520000 6.9527080000142405e-04
7530000 6.9435390000016639e-04
7540000 6.9344230000112361e-04
7550000 6.9252810000008935e-04
7560000 6.9162250000154302e-04
7570000 6.9071540000109621e-04
7580000 6.8981410000112930e-04
7590000 6.8891190000108793e-04
7600000 6.8801610000157609e-04
7610000 6.8711549999989074e-04
7620000 6.8622360000070159e-04
7630000 6.8533200000153727e-04
7640000 6.8444380000087790e-04
7650000 6.8355560000021853e-04
7660000 6.8266930000149273e-04
7670000 6.8178940000152011e-04
7680000 6.8090650000129926e-04
7690000 6.8003019999984815e-04
7700000 6.7915630000037197e-04
7710000 6.7828190000085442e-04
7720000 6.7741149999989148e-04
7730000 6.7654410000095311e-04
7740000 6.7567600000018047e-04
7750000 6.7481080000142413e-04
7760000 6.7394950000121412e-04
7770000 6.7308960000111995e-04
7780000 6.7223330000132364e-04
7790000 6.7137610000145287e-04
7800000 6.7052300000014498e-04
7810000 6.6967140000073755e-04
7820000 6.6882399999990128e-04
7830000 6.6797610000079999e-04
7840000 6.6713300000031950e-04
7850000 6.6628790000144988e-04
7860000 6.6544770000120934e-04
7870000 6.6461000000117565e-04
7880000 6.6377290000119160e-04
7890000 6.6293820000140613e-04
7900000 6.6210760000018354e-04
7910000 6.6127470000054700e-04
7920000 6.6044710000134899e-04
7930000 6.5962080000048218e-04
7940000 6.5879859999995460e-04
7950000 6.5797560000113720e-04
7960000 6.5715770000096541e-04
7970000 6.5634160000094255e-04
7980000 6.5552410000080386e-04
7990000 6.5471130000105404e-04
8000000 6.5390309999990848e-04
8010000 6.5309140000024968e-04
8020000 6.5228500000102940e-04
8030000 6.5147799999998313e-04
8040000 6.5067520000106072e-04
8050000 6.4987100000024611e-04
8060000 6.4907430000005206e-04
8070000 6.4827570000147716e-04
8080000 6.4747990000135758e-04
8090000 6.4668850000160205e-04
8100000 6.4589619999999570e-04
8110000 6.4510440000020708e-04
8120000 6.4431830000089008e-04
8130000 6.4353080000145724e-04
8140000 6.4274580000045489e-04
8150000 6.4196340000144403e-04
8160000 6.4118280000080574e-04
8170000 6.4040600000048187e-04
8180000 6.3962689999996769e-04
8190000 6.3885450000000787e-04
8200000 6.3808280000010598e-04
8210000 6.3731050000015443e-04
8220000 6.3654430000070761e-04
8230000 6.3577550000104566e-04
8240000 6.3500800000149127e-04
8250000 6.3424660000066524e-04
8260000 6.3348629999993022e-04
8270000 6.3272440000083918e-04
8280000 6.3196800000042685e-04
8290000 6.3120870000155094e-04
8300000 6.3045590000143648e-04
8310000 6.2970530000150404e-04
8320000 6.2895340000146405e-04
8330000 6.2820379999983800e-04
8340000 6.2745790000029444e-04
8350000 6.2671210000075916e-04
8360000 6.2596770000133972e-04
8370000 6.2522600000036732e-04
8380000 6.2448700000139468e-04
8390000 6.2375000000081116e-04
8400000 6.2301100000006215e-04
8410000 6.2227640000145357e-04
8420000 6.2154490000132512e-04
8430000 6.2081240000111393e-04
8440000 6.2008490000131644e-04
8450000 6.1935340000118799e-04
8460000 6.1862979999993684e-04
8470000 6.1790330000022209e-04
8480000 6.1718140000088795e-04
8490000 6.1645890000150416e-04
8500000 6.1574140000075772e-04
8510000 6.1502110000155596e-04
8520000 6.1430430000086744e-04
8530000 6.1358930000032785e-04
8540000 6.1287930000020197e-04
8550000 6.1216679999986923e-04
8560000 6.1145570000142868e-04
8570000 6.1075170000002288e-04
8580000 6.1004390000007902e-04
8590000 6.0933830000031719e-04
8600000 6.0863570000080358e-04
8610000 6.0793440000139753e-04
8620000 6.0723550000041371e-04
8630000 6.0653770000129725e-04
8640000 6.0584250000061957e-04
8650000 6.0514599999983432e-04
8660000 6.0445340000114811e-04
8670000 6.0376010000062763e-04
8680000 6.0307060000042156e-04
8690000 6.0238460000050509e-04
8700000 6.0169620000039004e-04
8710000 6.0100960000042392e-04
8720000 6.0032770000084668e-04
8730000 5.9964300000103776e-04
8740000 5.9896240000156808e-04
8750000 5.9828520000060337e-04
8760000 5.9760580000123298e-04
8770000 5.9693090000045856e-04
8780000 5.9625670000151842e-04
8790000 5.9558220000077711e-04
8800000 5.9491210000039985e-04
8810000 5.9424159999998949e-04
8820000 5.9357390000158716e-04
8830000 5.9290660000144157e-04
8840000 5.9224220000153593e-04
8850000 5.9157759999983739e-04
8860000 5.9091349999995657e-04
8870000 5.9025410000046463e-04
8880000 5.8959180000073275e-04
8890000 5.8893430000139801e-04
8900000 5.8827830000041104e-04
8910000 5.8762350000129970e-04
8920000 5.8697240000071815e-04
8930000 5.8631929999997112e-04
8940000 5.8566870000120730e-04
8950000 5.8501950000078295e-04
8960000 5.8436910000025932e-04
8970000 5.8372320000010802e-04
8980000 5.8307900000009738e-04
8990000 5.8243570000016121e-04
9000000 5.8179260000024158e-04
9010000 5.8115260000057845e-04
9020000 5.8051280000093186e-04
9030000 5.7987370000134320e-04
9040000 5.7923750000021812e-04
9050000 5.7860210000093559e-04
9060000 5.7796950000010838e-04
9070000 5.7733620000099961e-04
9080000 5.7670510000029651e-04
9090000 5.7607480000143596e-04
9100000 5.7544710000101418e-04
9110000 5.7482120000074133e-04
9120000 5.7419460000041056e-04
9130000 5.7357170000038593e-04
9140000 5.7294900000037785e-04
9150000 5.7232760000047733e-04
9160000 5.7170550000051890e-04
9170000 5.7108690000085005e-04
9180000 5.7047140000143770e-04
9190000 5.6985660000030691e-04
9200000 5.6924190000096075e-04
9210000 5.6862710000160632e-04
9220000 5.6801350000057482e-04
9230000 5.6740539999999839e-04
9240000 5.6679460000097492e-04
9250000 5.6618610000036540e-04
9260000 5.6557730000150741e-04
9270000 5.6497510000141915e-04
9280000 5.6437010000109922e-04
9290000 5.6376740000096959e-04
9300000 5.6316490000085651e-04
9310000 5.6256510000096682e-04
9320000 5.6196710000122607e-04
9330000 5.6136900000147705e-04
9340000 5.6077310000013370e-04
9350000 5.6017700000055015e-04
9360000 5.5958150000101625e-04
9370000 5.5898789999986320e-04
9380000 5.5839830000081747e-04
9390000 5.5780679999983818e-04
9400000 5.5721900000094138e-04
9410000 5.5663000000016893e-04
9420000 5.5604500000150381e-04
9430000 5.5546110000115334e-04
9440000 5.5487590000069531e-04
9450000 5.5429410000051860e-04
9460000 5.5371100000023432e-04
9470000 5.5313010000013207e-04
9480000 5.5255150000022013e-04
9490000 5.5197330000034128e-04
9500000 5.5139630000056172e-04
9510000 5.5081930000078216e-04
9520000 5.5024580000129220e-04
9530000 5.4967280000006724e-04
9540000 5.4910210000080895e-04
9550000 5.4852930000137690e-04
9560000 5.4796210000063184e-04
9570000 5.4739340000153902e-04
9580000 5.4682500000069467e-04
9590000 5.4626020000014819e-04
9600000 5.4569470000132014e-04
9610000 5.4513120000088122e-04
9620000 5.4456850000050849e-04
9630000 5.4400840000035089e-04
9640000 5.4344459999988715e-04
9650000 5.4288619999987020e-04
9660000 5.4232889999994427e-04
9670000 5.4177119999998524e-04
9680000 5.4121610000024134e-04
9690000 5.4066230000060500e-04
9700000 5.4010880000099348e-04
9710000 5.3955730000154745e-04
9720000 5.3900340000012648e-04
9730000 5.3845400000085419e-04
9740000 5.3790770000006205e-04
9750000 5.3735860000081459e-04
9760000 5.3681210000000590e-04
9770000 5.3626770000114732e-04
9780000 5.3572320000050411e-04
9790000 5.3517899999988572e-04
9800000 5.3463690000121744e-04
9810000 5.3409490000078108e-04
9820000 5.3355660000065086e-04
9830000 5.3301700000041308e-04
9840000 5.3248020000040697e-04
9850000 5.3194200000028502e-04
9860000 5.3140740000046094e-04
9870000 5.3087390000072787e-04
9880000 5.3034140000107755e-04
9890000 5.2980740000130311e-04
9900000 5.2927680000003363e-04
9910000 5.2874600000052396e-04
9920000 5.2821920000134526e-04
9930000 5.2768850000006751e-04
9940000 5.2716200000091362e-04
9950000 5.2663690000009922e-04
9960000 5.2611170000105290e-04
9970000 5.2558850000039570e-04
9980000 5.2506480000147349e-04
9990000 5.2454290000092385e-04
10000000 5.2402220000047350e-04
10010000 5.2350230000008935e-04
10020000 5.2298280000151465e-04
10030000 5.2246490000129597e-04
10040000 5.2194700000107730e-04
10050000 5.2143310000118959e-04
10060000 5.2091880000126878e-04
10070000 5.2040440000133970e-04
10080000 5.1989170000155127e-04
10090000 5.1937950000002786e-04
10100000 5.1886960000047111e-04
10110000 5.1835850000081507e-04
10120000 5.1785030000139898e-04
10130000 5.1734230000022308e-04
10140000 5.1683550000092282e-04
10150000 5.1633110000004478e-04
10160000 5.1582670000094311e-04
10170000 5.1532350000016436e-04
10180000 5.1481940000108750e-04
10190000 5.1431790000044941e-04
10200000 5.1381759999991061e-04
10210000 5.1331760000117299e-04
10220000 5.1282090000093206e-04
10230000 5.1232160000047600e-04
10240000 5.1182540000027643e-04
10250000 5.1132950000010169e-04
10260000 5.1083399999996004e-04
10270000 5.1033909999986804e-04
10280000 5.0984740000004081e-04
10290000 5.0935370000004809e-04
10300000 5.0886280000028705e-04
10310000 5.0837360000066667e-04
10320000 5.0788300000093045e-04
10330000 5.0739650000153347e-04
10340000 5.0690900000027739e-04
10350000 5.0642230000086386e-04
10360000 5.0593660000153307e-04
10370000 5.0545250000055830e-04
10380000 5.0497040000152538e-04
10390000 5.0448740000064163e-04
10400000 5.0400729999999783e-04
10410000 5.0352450000090698e-04
10420000 5.0304360000019699e-04
10430000 5.0256470000142883e-04
10440000 5.0208780000104980e-04
10450000 5.0161050000063767e-04
10460000 5.0113430000031656e-04
10470000 5.0065860000003681e-04
10480000 5.0018539999996392e-04
10490000 4.9971120000158464e-04
10500000 4.9923830000153657e-04
10510000 4.9876590000152987e-04
10520000 4.9829499999987092e-04
10530000 4.9782720000024483e-04
10540000 4.9735700000042016e-04
10550000 4.9688950000081888e-04
10560000 4.9642150000117624e-04
10570000 4.9595539999991445e-04
10580000 4.9549000000048693e-04
10590000 4.9502380000099322e-04
10600000 4.9456100000000447e-04
10610000 4.9409790000076725e-04
10620000 4.9363719999995226e-04
10630000 4.9317510000079778e-04
10640000 4.9271570000009035e-04
10650000 4.9225450000101034e-04
10660000 4.9179610000038565e-04
10670000 4.9133840000159523e-04
10680000 4.9088180000111947e-04
10690000 4.9042630000073473e-04
10700000 4.8997090000035826e-04
10710000 4.8951730000013072e-04
10720000 4.8906319999986181e-04
10730000 4.8860940000139408e-04
10740000 4.8815970000148923e-04
10750000 4.8770770000139407e-04
10760000 4.8725710000141476e-04
10770000 4.8680869999984111e-04
10780000 4.8636160000015138e-04
10790000 4.8591270000031273e-04
10800000 4.8546710000074711e-04
10810000 4.8502070000111530e-04
10820000 4.8457520000155796e-04
10830000 4.8413020000026563e-04
10840000 4.8368690000089032e-04
10850000 4.8324310000147364e-04
10860000 4.8280140000045435e-04
10870000 4.8236250000144310e-04
10880000 4.8192060000040726e-04
10890000 4.8148130000136291e-04
10900000 4.8104250000058357e-04
10910000 4.8060380000158887e-04
10920000 4.8016640000092536e-04
10930000 4.7973100000042734e-04
10940000 4.7929579999994587e-04
10950000 4.7885930000113319e-04
10960000 4.7842620000082547e-04
10970000 4.7799370000056740e-04
10980000 4.7756090000028451e-04
10990000 4.7712880000005953e-04
11000000 4.7669920000004140e-04
11010000 4.7626849999993226e-04
11020000 4.7583849999988104e-04
11030000 4.7541160000008631e-04
11040000 4.7498360000020057e-04
11050000 4.7455600000034792e-04
11060000 4.7412910000055319e-04
11070000 4.7370540000102324e-04
11080000 4.7328080000141881e-04
11090000 4.7285580000000493e-04
11100000 4.7243220000048325e-04
11110000 4.7201030000110222e-04
11120000 4.7158829999993657e-04
11130000 4.7116830000071275e-04
11140000 4.7074820000148065e-04
11150000 4.7032880000053012e-04
11160000 4.6990980000138904e-04
11170000 4.6949080000047161e-04
11180000 4.6907400000151256e-04
11190000 4.6865790000083507e-04
11200000 4.6824260000022377e-04
11210000 4.6782770000142193e-04
11220000 4.6741340000089338e-04
11230000 4.6699850000031518e-04
11240000 4.6658639999996865e-04
11250000 4.6617390000136538e-04
11260000 4.6576390000119261e-04
11270000 4.6535210000087091e-04
11280000 4.6494150000064849e-04
11290000 4.6453480000074876e-04
11300000 4.6412730000078284e-04
11310000 4.6371700000058524e-04
11320000 4.6331100000074343e-04
11330000 4.6290510000090990e-04
11340000 4.6249960000110946e-04
11350000 4.6209570000144140e-04
11360000 4.6168910000154995e-04
11370000 4.6128800000033721e-04
11380000 4.6088490000073534e-04
11390000 4.6048210000115830e-04
11400000 4.6008059999991247e-04
11410000 4.5968040000055055e-04
11420000 4.5928070000123000e-04
11430000 4.5888120000014965e-04
11440000 4.5848300000095321e-04
11450000 4.5808439999994732e-04
11460000 4.5768870000095774e-04
11470000 4.5729250000015043e-04
11480000 4.5689610000110292e-04
11490000 4.5650080000037008e-04
11500000 4.5610780000160389e-04
11510000 4.5571390000098688e-04
11520000 4.5532020000038642e-04
11530000 4.5492799999991007e-04
11540000 4.5453700000130937e-04
11550000 4.5414530000087439e-04
11560000 4.5375480000053869e-04
11570000 4.5336550000030229e-04
11580000 4.5297750000017345e-04
11590000 4.5258779999990395e-04
11600000 4.5219900000148527e-04
11610000 4.5181429999985312e-04
11620000 4.5142720000157510e-04
11630000 4.5104100000159519e-04
11640000 4.5065659999998786e-04
11650000 4.5027230000016516e-04
11660000 4.4988880000040865e-04
11670000 4.4950630000073488e-04
11680000 4.4912350000103629e-04
11690000 4.4874230000147008e-04
11700000 4.4836040000006960e-04
11710000 4.4798060000061923e-04
11720000 4.4760060000115232e-04
11730000 4.4722170000000006e-04
11740000 4.4684220000057451e-04
11750000 4.4646430000128134e-04
11760000 4.4608780000032766e-04
11770000 4.4571130000115033e-04
11780000 4.4533590000028767e-04
11790000 4.4496100000124272e-04
11800000 4.4458580000039660e-04
11810000 4.4421020000129374e-04
11820000 4.4383840000072894e-04
11830000 4.4346580000009794e-04
11840000 4.4309430000133432e-04
11850000 4.4272140000067850e-04
11860000 4.4235050000018816e-04
11870000 4.4198179999987985e-04
11880000 4.4161100000117415e-04
11890000 4.4124130000078310e-04
11900000 4.4087350000054926e-04
11910000 4.4050540000029059e-04
11920000 4.4013930000019741e-04
11930000 4.3977189999999666e-04
11940000 4.3940629999994485e-04
11950000 4.3904159999996750e-04
11960000 4.3867659999996533e-04
11970000 4.3831210000000453e-04
11980000 4.3794860000012648e-04
11990000 4.3758600000032288e-04
12000000 4.3722430000059376e-04
12010000 4.3686150000077362e-04
12020000 4.3650050000110241e-04
12030000 4.3613990000146430e-04
12040000 4.3578000000010775e-04
12050000 4.3542060000056892e-04
12060000 4.3506270000115421e-04
12070000 4.3470359999986385e-04
12080000 4.3434560000044087e-04
12090000 4.3398880000111717e-04
12100000 4.3363230000004194e-04
12110000 4.3327590000075134e-04
12120000 4.3292129999983331e-04
12130000 4.3256650000067509e-04
12140000 4.3221180000152515e-04
12150000 4.3185880000073951e-04
12160000 4.3150599999997041e-04
12170000 4.3115420000106042e-04
12180000 4.3080180000032442e-04
12190000 4.3045120000151371e-04
12200000 4.3010100000095974e-04
12210000 4.2975180000048852e-04
12220000 4.2940139999991800e-04
12230000 4.2905250000124795e-04
12240000 4.2870550000095875e-04
12250000 4.2835700000054544e-04
12260000 4.2801050000029761e-04
12270000 4.2766360000001669e-04
12280000 4.2731710000154521e-04
12290000 4.2697220000142977e-04
12300000 4.2662640000123986e-04
12310000 4.2628200000116578e-04
12320000 4.2593960000125719e-04
12330000 4.2559460000113347e-04
12340000 4.2525320000130762e-04
12350000 4.2491080000139902e-04
12360000 4.2456890000153180e-04
12370000 4.2422860000002061e-04
12380000 4.2388640000012856e-04
12390000 4.2354640000041854e-04
12400000 4.2320810000084919e-04
12410000 4.2286870000118881e-04
12420000 4.2253010000159463e-04
12430000 4.2219260000031511e-04
12440000 4.2185570000086159e-04
12450000 4.2151810000135015e-04
12460000 4.2118190000017819e-04
12470000 4.2084680000087360e-04
12480000 4.2051200000159383e-04
12490000 4.2017650000047979e-04
12500000 4.1984170000120002e-04
12510000 4.1951000000040040e-04
12520000 4.1917680000125301e-04
12530000 4.1884320000029618e-04
12540000 4.1851190000130600e-04
12550000 4.1818060000053947e-04
12560000 4.1784900000152447e-04
12570000 4.1751860000083241e-04
12580000 4.1719030000031410e-04
12590000 4.1686010000141493e-04
12600000 4.1653210000092145e-04
12610000 4.1620300000033694e-04
12620000 4.1587440000157017e-04
12630000 4.1554840000124216e-04
12640000 4.1522190000087278e-04
12650000 4.1489530000049513e-04
12660000 4.1456920000015884e-04
12670000 4.1424439999993012e-04
12680000 4.1392000000151086e-04
12690000 4.1359650000138970e-04
12700000 4.1327270000124372e-04
12710000 4.1294940000113911e-04
12720000 4.1262590000101795e-04
12730000 4.1230420000104573e-04
12740000 4.1198350000115624e-04
12750000 4.1166180000118402e-04
12760000 4.1134270000142692e-04
12770000 4.1102110000146297e-04
12780000 4.1070119999986332e-04
12790000 4.1038230000012277e-04
12800000 4.1006340000038222e-04
12810000 4.0974540000071613e-04
12820000 4.0942810000110796e-04
12830000 4.0911070000149152e-04
12840000 4.0879450000019801e-04
12850000 4.0847720000058985e-04
12860000 4.0816140000110579e-04
12870000 4.0784689999995294e-04
12880000 4.0753210000055162e-04
12890000 4.0721900000129096e-04
12900000 4.0690460000014639e-04
12910000 4.0659130000086918e-04
12920000 4.0627800000159198e-04
12930000 4.0596550000060461e-04
12940000 4.0565350000143496e-04
12950000 4.0534210000053861e-04
12960000 4.0503240000155927e-04
12970000 4.0472140000069601e-04
12980000 4.0441159999993204e-04
12990000 4.0410220000097752e-04
13000000 4.0379350000030456e-04
13010000 4.0348560000147415e-04
13020000 4.0317730000083429e-04
13030000 4.0287020000029372e-04
13040000 4.0256260000148814e-04
13050000 4.0225630000101376e-04
13060000 4.0194990000053110e-04
13070000 4.0164500000017256e-04
13080000 4.0133980000156555e-04
13090000 4.0103600000129802e-04
13100000 4.0073030000087329e-04
13110000 4.0042710000065540e-04
13120000 4.0012330000038787e-04
13130000 3.9982040000019481e-04
13140000 3.9951820000005966e-04
13150000 3.9921599999992452e-04
13160000 3.9891479999987212e-04
13170000 3.9861399999985281e-04
13180000 3.9831319999983350e-04
13190000 3.9801299999986384e-04
13200000 3.9771289999990245e-04
13210000 3.9741380000002380e-04
13220000 3.9711460000013687e-04
13230000 3.9681690000037406e-04
13240000 3.9651880000057815e-04
13250000 3.9622130000083189e-04
13260000 3.9592420000111872e-04
13270000 3.9562730000142210e-04
13280000 3.9533200000008151e-04
13290000 3.9503680000052555e-04
13300000 3.9474130000094476e-04
13310000 3.9444610000138880e-04
13320000 3.9415160000011440e-04
13330000 3.9385750000064945e-04
13340000 3.9356540000134999e-04
13350000 3.9327080000006731e-04
13360000 3.9297830000073475e-04
13370000 3.9268720000151802e-04
13380000 3.9239540000046702e-04
13390000 3.9210410000123375e-04
13400000 3.9181300000024066e-04
13410000 3.9152260000108186e-04
13420000 3.9123230000015496e-04
13430000 3.9094320000110372e-04
13440000 3.9065330000020992e-04
13450000 3.9036560000127452e-04
13460000 3.9007680000047174e-04
13470000 3.8978960000157770e-04
13480000 3.8950190000086593e-04
13490000 3.8921420000015416e-04
13500000 3.8892770000131804e-04
13510000 3.8864140000072211e-04
13520000 3.8835640000023375e-04
13530000 3.8807200000157138e-04
13540000 3.8778630000102510e-04
13550000 3.8750230000061947e-04
13560000 3.8721800000018902e-04
13570000 3.8693410000156803e-04
13580000 3.8665040000118722e-04
13590000 3.8636820000093053e-04
13600000 3.8608600000067383e-04
13610000 3.8580410000044196e-04
13620000 3.8552230000021837e-04
13630000 3.8524170000009406e-04
13640000 3.8496079999994492e-04
13650000 3.8468000000158042e-04
13660000 3.8440080000157195e-04
13670000 3.8412080000149729e-04
13680000 3.8384160000148881e-04
13690000 3.8356320000154653e-04
13700000 3.8328460000158771e-04
13710000 3.8300729999996008e-04
13720000 3.8273010000011709e-04
13730000 3.8245340000031547e-04
13740000 3.8217590000044765e-04
13750000 3.8189970000068740e-04
13760000 3.8162310000089406e-04
13770000 3.8134890000129928e-04
13780000 3.8107290000155558e-04
13790000 3.8079880000019273e-04
13800000 3.8052490000062278e-04
13810000 3.8025060000101973e-04
13820000 3.7997740000150770e-04
13830000 3.7970360000016967e-04
13840000 3.7943150000074866e-04
13850000 3.7915910000130282e-04
13860000 3.7888660000007235e-04
13870000 3.7861550000073407e-04
13880000 3.7834420000137925e-04
13890000 3.7807370000031426e-04
13900000 3.7780370000106700e-04
13910000 3.7753340000001856e-04
13920000 3.7726410000082922e-04
13930000 3.7699459999984697e-04
13940000 3.7672560000068245e-04
13950000 3.7645690000154275e-04
13960000 3.7619040000080872e-04
13970000 3.7592179999990094e-04
13980000 3.7565550000095982e-04
13990000 3.7538740000009341e-04
14000000 3.7512150000118538e-04
14010000 3.7485550000049273e-04
14020000 3.7458940000156815e-04
14030000 3.7432390000091686e-04
14040000 3.7405770000020766e-04
14050000 3.7379300000139892e-04
14060000 3.7352970000092967e-04
14070000 3.7326550000038594e-04
14080000 3.7300149999985877e-04
14090000 3.7273840000118241e-04
14100000 3.7247650000082899e-04
14110000 3.7221360000039283e-04
14120000 3.7195180000004768e-04
14130000 3.7169010000148717e-04
14140000 3.7142880000118339e-04
14150000 3.7116800000092098e-04
14160000 3.7090620000057584e-04
14170000 3.7064640000039617e-04
14180000 3.7038630000019168e-04
14190000 3.7012730000007821e-04
14200000 3.6986769999991509e-04
14210000 3.6960939999985953e-04
14220000 3.6935159999984535e-04
14230000 3.6909320000155788e-04
14240000 3.6883639999985007e-04
14250000 3.6857820000157915e-04
14260000 3.6832090000160633e-04
14270000 3.6806439999992335e-04
14280000 3.6780860000007465e-04
14290000 3.6755240000019285e-04
14300000 3.6729650000033587e-04
14310000 3.6704180000057818e-04
14320000 3.6678690000080394e-04
14330000 3.6653200000102970e-04
14340000 3.6627830000135475e-04
14350000 3.6602399999985380e-04
14360000 3.6577160000028641e-04
14370000 3.6551860000066938e-04
14380000 3.6526530000102753e-04
14390000 3.6501320000148496e-04
14400000 3.6476160000020741e-04
14410000 3.6451030000073104e-04
14420000 3.6425860000122157e-04
14430000 3.6400810000003503e-04
14440000 3.6375750000061657e-04
14450000 3.6350740000123949e-04
14460000 3.6325770000011914e-04
14470000 3.6300730000071724e-04
14480000 3.6275750000136497e-04
14490000 3.6250960000039356e-04
14500000 3.6226120000115714e-04
14510000 3.6201250000011953e-04
14520000 3.6176520000097412e-04
14530000 3.6151679999996134e-04
14540000 3.6127080000092349e-04
14550000 3.6102420000005964e-04
14560000 3.6077720000093905e-04
14570000 3.6053000000002555e-04
14580000 3.6028460000103735e-04
14590000 3.6003950000029761e-04
14600000 3.5979390000129285e-04
14610000 3.5954920000058621e-04
14620000 3.5930539999995403e-04
14630000 3.5906040000099892e-04
14640000 3.5881650000035847e-04
14650000 3.5857300000152748e-04
14660000 3.5833090000103596e-04
14670000 3.5808740000042860e-04
14680000 3.5784489999990399e-04
14690000 3.5760340000123847e-04
14700000 3.5736160000077177e-04
14710000 3.5711950000028025e-04
14720000 3.5687889999991285e-04
14730000 3.5663750000125560e-04
14740000 3.5639740000092957e-04
14750000 3.5615760000062835e-04
14760000 3.5591640000021130e-04
14770000 3.5567719999995973e-04
14780000 3.5543840000151761e-04
14790000 3.5519970000130741e-04
14800000 3.5496050000105583e-04
14810000 3.5472250000090355e-04
14820000 3.5448460000075954e-04
14830000 3.5424630000058244e-04
14840000 3.5400900000048807e-04
14850000 3.5377170000039371e-04
14860000 3.5353570000040691e-04
14870000 3.5329920000037873e-04
14880000 3.5306340000040848e-04
14890000 3.5282780000045477e-04
14900000 3.5259240000051761e-04
14910000 3.5235760000063010e-04
14920000 3.5212280000074259e-04
14930000 3.5188810000086335e-04
14940000 3.5165390000102548e-04
14950000 3.5142010000122070e-04
14960000 3.5118690000146557e-04
14970000 3.5095289999986790e-04
14980000 3.5072040000017068e-04
14990000 3.5048770000045693e-04
15000000 3.5025560000079281e-04
15010000 3.5002350000112870e-04
15020000 3.4979240000154732e-04
15030000 3.4956030000010685e-04
15040000 3.4932970000056685e-04
15050000 3.4909920000103511e-04
15060000 3.4886910000153648e-04
15070000 3.4863830000020357e-04
15080000 3.4840890000076286e-04
15090000 3.4817860000124767e-04
15100000 3.4795000000009679e-04
15110000 3.4772040000063953e-04
15120000 3.4749140000123191e-04
15130000 3.4726280000008103e-04
15140000 3.4703580000083889e-04
15150000 3.4680690000143954e-04
15160000 3.4657950000038795e-04
15170000 3.4635210000111272e-04
15180000 3.4612570000014387e-04
15190000 3.4589920000094310e-04
15200000 3.4567380000005699e-04
15210000 3.4544760000088104e-04
15220000 3.4522209999998665e-04
15230000 3.4499600000081898e-04
15240000 3.4477069999994114e-04
15250000 3.4454640000092240e-04
15260000 3.4432260000016868e-04
15270000 3.4409840000115821e-04
15280000 3.4387460000040448e-04
15290000 3.4365000000136092e-04
15300000 3.4342680000065684e-04
15310000 3.4320450000002722e-04
15320000 3.4298200000115742e-04
15330000 3.4275890000046161e-04
15340000 3.4253699999986509e-04
15350000 3.4231550000107802e-04
15360000 3.4209440000054769e-04
15370000 3.4187199999990980e-04
15380000 3.4165140000119720e-04
15390000 3.4143100000072479e-04
15400000 3.4121000000020274e-04
15410000 3.4099020000155633e-04
15420000 3.4077030000112529e-04
15430000 3.4054970000063634e-04
15440000 3.4033120000032113e-04
15450000 3.4011239999998111e-04
15460000 3.3989380000143399e-04
15470000 3.3967550000113533e-04
15480000 3.3945740000085323e-04
15490000 3.3923960000059594e-04
15500000 3.3902120000028901e-04
15510000 3.3880480000014757e-04
15520000 3.3858679999987373e-04
15530000 3.3836960000144245e-04
15540000 3.3815400000136719e-04
15550000 3.3793770000123402e-04
15560000 3.3772130000109257e-04
15570000 3.3750630000106696e-04
15580000 3.3729080000099998e-04
15590000 3.3707530000093300e-04
15600000 3.3686040000091566e-04
15610000 3.3664670000099761e-04
15620000 3.3643170000097200e-04
15630000 3.3621740000100431e-04
15640000 3.3600420000112763e-04
15650000 3.3578990000115994e-04
15660000 3.3557720000132463e-04
15670000 3.3536450000148932e-04
15680000 3.3515110000159609e-04
15690000 3.3493940000006717e-04
15700000 3.3472680000024013e-04
15710000 3.3451550000052066e-04
15720000 3.3430420000080119e-04
15730000 3.3409230000103207e-04
15740000 3.3388170000137052e-04
15750000 3.3367069999989951e-04
15760000 3.3346000000022968e-04
15770000 3.3324990000060950e-04
15780000 3.3304010000101414e-04
15790000 3.3283020000141050e-04
15800000 3.3262140000012153e-04
15810000 3.3241200000055926e-04
15820000 3.3220260000099699e-04
15830000 3.3199360000146783e-04
15840000 3.3178600000027814e-04
15850000 3.3157740000078206e-04
15860000 3.3137030000141010e-04
15870000 3.3116250000020386e-04
15880000 3.3095470000077398e-04
15890000 3.3074780000141857e-04
15900000 3.3054160000034472e-04
15910000 3.3033380000091483e-04
15920000 3.3012799999987408e-04
15930000 3.2992230000061795e-04
15940000 3.2971630000133700e-04
15950000 3.2951150000037899e-04
15960000 3.2930580000112286e-04
15970000 3.2910090000015657e-04
15980000 3.2889580000095009e-04
15990000 3.2869170000004999e-04
16000000 3.2848720000089315e-04
16010000 3.2828289999997651e-04
16020000 3.2807920000088586e-04
16030000 3.2787640000009333e-04
16040000 3.2767280000101096e-04
16050000 3.2746900000013568e-04
16060000 3.2726720000120224e-04
16070000 3.2706510000046762e-04
16080000 3.2686260000147627e-04
16090000 3.2666060000074992e-04
16100000 3.2645840000000703e-04
16110000 3.2625700000110669e-04
16120000 3.2605710000055410e-04
16130000 3.2585490000158757e-04
16140000 3.2565420000096879e-04
16150000 3.2545360000035828e-04
16160000 3.2525320000154068e-04
16170000 3.2505280000094672e-04
16180000 3.2485310000041068e-04
16190000 3.2465409999993255e-04
16200000 3.2445510000123079e-04
16210000 3.2425520000067820e-04
16220000 3.2405700000026627e-04
16230000 3.2385820000158105e-04
16240000 3.2366010000117740e-04
16250000 3.2346140000072410e-04
16260000 3.2326460000042800e-04
16270000 3.2306710000007399e-04
16280000 3.2287000000152943e-04
16290000 3.2267270000119197e-04
16300000 3.2247510000082968e-04
16310000 3.2227900000059151e-04
16320000 3.2208230000030369e-04
16330000 3.2188610000005724e-04
16340000 3.2168990000158715e-04
16350000 3.2149450000140689e-04
16360000 3.2129920000123491e-04
16370000 3.2110420000108775e-04
16380000 3.2090880000090749e-04
16390000 3.2071470000083480e-04
16400000 3.2052030000073728e-04
16410000 3.2032610000065631e-04
16420000 3.2013190000057534e-04
16430000 3.1993810000052747e-04
16440000 3.1974500000053752e-04
16450000 3.1955220000057238e-04
16460000 3.1935850000053279e-04
16470000 3.1916600000059248e-04
16480000 3.1897290000060252e-04
16490000 3.1878130000073668e-04
16500000 3.1858870000078809e-04
16510000 3.1839730000093880e-04
16520000 3.1820500000101504e-04
16530000 3.1801370000117402e-04
16540000 3.1782270000135782e-04
16550000 3.1763190000155817e-04
16560000 3.1744140000000698e-04
16570000 3.1725010000016596e-04
16580000 3.1705990000041595e-04
16590000 3.1687010000069904e-04
16600000 3.1668070000101523e-04
16610000 3.1649090000129831e-04
16620000 3.1630169999985469e-04
16630000 3.1611290000022052e-04
16640000 3.1592360000054498e-04
16650000 3.1573480000091081e-04
16660000 3.1554640000130973e-04
16670000 3.1535789999992403e-04
16680000 3.1516990000035605e-04
16690000 3.1498290000087081e-04
16700000 3.1479460000127801e-04
16710000 3.1460709999997505e-04
16720000 3.1442050000052291e-04
16730000 3.1423410000108731e-04
16740000 3.1404749999985881e-04
16750000 3.1386070000039012e-04
16760000 3.1367440000096281e-04
16770000 3.1348770000150239e-04
16780000 3.1330310000043937e-04
16790000 3.1311740000106170e-04
16800000 3.1293229999995731e-04
16810000 3.1274620000054654e-04
16820000 3.1256140000124333e-04
16830000 3.1237720000021341e-04
16840000 3.1219290000095157e-04
16850000 3.1200859999991337e-04
16860000 3.1182480000069290e-04
16870000 3.1164040000142279e-04
16880000 3.1145720000047561e-04
16890000 3.1127410000131306e-04
16900000 3.1109030000031623e-04
16910000 3.1090730000116196e-04
16920000 3.1072450000024787e-04
16930000 3.1054280000120116e-04
16940000 3.1036060000033672e-04
16950000 3.1017820000123209e-04
16960000 3.0999640000040074e-04
16970000 3.0981440000132920e-04
16980000 3.0963360000058060e-04
16990000 3.0945230000156698e-04
17000000 3.0927100000077701e-04
17010000 3.0909030000003668e-04
17020000 3.0891020000112235e-04
17030000 3.0872940000037374e-04
17040000 3.0854880000141804e-04
17050000 3.0836920000076873e-04
17060000 3.0818980000013596e-04
17070000 3.0800960000121336e-04
17080000 3.0783080000063023e-04
17090000 3.0765139999999747e-04
17100000 3.0747230000116588e-04
17110000 3.0729390000061585e-04
17120000 3.0711560000007410e-04
17130000 3.0693680000126733e-04
17140000 3.0675910000077522e-04
17150000 3.0658080000023347e-04
17160000 3.0640360000155908e-04
17170000 3.0622650000111662e-04
17180000 3.0604860000060796e-04
17190000 3.0587150000016550e-04
17200000 3.0569510000155731e-04
17210000 3.0551890000118931e-04
17220000 3.0534210000077167e-04
17230000 3.0516600000041194e-04
17240000 3.0498940000001085e-04
17250000 3.0481340000143575e-04
17260000 3.0463820000115049e-04
17270000 3.0446300000086524e-04
17280000 3.0428760000056343e-04
17290000 3.0411260000029472e-04
17300000 3.0393770000003428e-04
17310000 3.0376280000155020e-04
17320000 3.0358880000136423e-04
17330000 3.0341440000114517e-04
17340000 3.0324000000092610e-04
17350000 3.0306640000077323e-04
17360000 3.0289330000066172e-04
17370000 3.0271960000050058e-04
17380000 3.0254690000042217e-04
17390000 3.0237360000029412e-04
17400000 3.0220060000019089e-04
17410000 3.0202860000017040e-04
17420000 3.0185560000006717e-04
17430000 3.0168330000002186e-04
17440000 3.0151220000007584e-04
17450000 3.0134010000004707e-04
17460000 3.0116769999999349e-04
17470000 3.0099640000003092e-04
17480000 3.0082540000009317e-04
17490000 3.0065460000017197e-04
17500000 3.0048380000025077e-04
17510000 3.0031310000033784e-04
17520000 3.0014240000042491e-04
17530000 2.9997220000055336e-04
17540000 2.9980200000068180e-04
17550000 2.9963230000085161e-04
17560000 2.9946240000100488e-04
17570000 2.9929330000122434e-04
17580000 2.9912430000145207e-04
17590000 2.9895539999991172e-04
17600000 2.9878600000010636e-04
17610000 2.9861730000035891e-04
17620000 2.9844870000061974e-04
17630000 2.9828050000091366e-04
17640000 2.9811240000121586e-04
17650000 2.9794510000158425e-04
17660000 2.9777700000011009e-04
17670000 2.9760980000048676e-04
17680000 2.9744190000080550e-04
17690000 2.9727460000117389e-04
17700000 2.9710730000154228e-04
17710000 2.9694100000021706e-04
17720000 2.9677450000065164e-04
17730000 2.9660790000107795e-04
17740000 2.9644150000152081e-04
17750000 2.9627510000018731e-04
17760000 2.9610940000068808e-04
17770000 2.9594350000117231e-04
17780000 2.9577779999989673e-04
17790000 2.9561280000045542e-04
17800000 2.9544740000098102e-04
17810000 2.9528260000155626e-04
17820000 2.9511770000034687e-04
17830000 2.9495370000098831e-04
17840000 2.9478860000153873e-04
17850000 2.9462490000042862e-04
17860000 2.9446080000106178e-04
17870000 2.9429699999994341e-04
17880000 2.9413320000060139e-04
17890000 2.9396970000128420e-04
17900000 2.9380590000016582e-04
17910000 2.9364270000087345e-04
17920000 2.9348009999985436e-04
17930000 2.9331740000060336e-04
17940000 2.9315500000137718e-04
17950000 2.9299260000037464e-04
17960000 2.9283030000115673e-04
17970000 2.9266810000017074e-04
17980000 2.9250600000096938e-04
17990000 2.9234490000007440e-04
18000000 2.9218320000090614e-04
18010000 2.9202159999996979e-04
18020000 2.9186020000082635e-04
18030000 2.9169929999994793e-04
18040000 2.9153860000086240e-04
18050000 2.9137820000002534e-04
18060000 2.9121780000096464e-04
18070000 2.9105740000012759e-04
18080000 2.9089780000113308e-04
18090000 2.9073770000032084e-04
18100000 2.9057780000130151e-04
18110000 2.9041820000053065e-04
18120000 2.9025870000154441e-04
18130000 2.9009980000083146e-04
18140000 2.8994040000007715e-04
18150000 2.8978160000114883e-04
18160000 2.8962320000047725e-04
18170000 2.8946440000154894e-04
18180000 2.8930620000089391e-04
18190000 2.8914780000022233e-04
18200000 2.8899020000139330e-04
18210000 2.8883220000075482e-04
18220000 2.8867460000014944e-04
18230000 2.8851700000132041e-04
18240000 2.8836000000076467e-04
18250000 2.8820280000019238e-04
18260000 2.8804590000142127e-04
18270000 2.8788930000089863e-04
18280000 2.8773270000037598e-04
18290000 2.8757619999986161e-04
18300000 2.8742030000117325e-04
18310000 2.8726450000071679e-04
18320000 2.8710800000020242e-04
18330000 2.8695230000153060e-04
18340000 2.8679670000109070e-04
18350000 2.8664070000061770e-04
18360000 2.8648600000025226e-04
18370000 2.8633109999987028e-04
18380000 2.8617650000128947e-04
18390000 2.8602100000085784e-04
18400000 2.8586650000050895e-04
18410000 2.8571210000016833e-04
18420000 2.8555799999985254e-04
18430000 2.8540390000131310e-04
18440000 2.8525000000101386e-04
18450000 2.8509630000073116e-04
18460000 2.8494230000042364e-04
18470000 2.8478970000023196e-04
18480000 2.8463609999995754e-04
18490000 2.8448240000145120e-04
18500000 2.8433000000127606e-04
18510000 2.8417700000105128e-04
18520000 2.8402460000087615e-04
18530000 2.8387230000070929e-04
18540000 2.8371960000050933e-04
18550000 2.8356770000037557e-04
18560000 2.8341600000025835e-04
18570000 2.8326380000009976e-04
18580000 2.8311219999999082e-04
18590000 2.8296099999991497e-04
18600000 2.8280960000159894e-04
18610000 2.8265850000153137e-04
18620000 2.8250770000148862e-04
18630000 2.8235690000144587e-04
18640000 2.8220680000146103e-04
18650000 2.8205570000139346e-04
18660000 2.8190520000137553e-04
18670000 2.8175530000140725e-04
18680000 2.8160510000141414e-04
18690000 2.8145520000144586e-04
18700000 2.8130540000148585e-04
18710000 2.8115560000152584e-04
18720000 2.8100649999984739e-04
18730000 2.8085729999993703e-04
18740000 2.8070790000001011e-04
18750000 2.8055950000016594e-04
18760000 2.8041080000029694e-04
18770000 2.8026190000041140e-04
18780000 2.8011340000055895e-04
18790000 2.7996520000073133e-04
18800000 2.7981740000093680e-04
18810000 2.7966970000115055e-04
18820000 2.7952170000133947e-04
18830000 2.7937410000156149e-04
18840000 2.7922680000003197e-04
18850000 2.7907980000030363e-04
18860000 2.7893220000052565e-04
18870000 2.7878490000077250e-04
18880000 2.7863810000106071e-04
18890000 2.7849140000135719e-04
18900000 2.7834519999991869e-04
18910000 2.7819850000021518e-04
18920000 2.7805270000058613e-04
18930000 2.7790670000094053e-04
18940000 2.7776080000130321e-04
18950000 2.7761489999988953e-04
18960000 2.7746930000027703e-04
18970000 2.7732370000066453e-04
18980000 2.7717840000107685e-04
18990000 2.7703340000151400e-04
19000000 2.7688850000018306e-04
19010000 2.7674350000062020e-04
19020000 2.7659920000111526e-04
19030000 2.7645430000156068e-04
19040000 2.7630990000027111e-04
19050000 2.7616560000076618e-04
19060000 2.7602200000131916e-04
19070000 2.7587780000004614e-04
19080000 2.7573420000059912e-04
19090000 2.7559040000113555e-04
19100000 2.7544689999992045e-04
19110000 2.7530390000052307e-04
19120000 2.7515980000103468e-04
19130000 2.7501739999991059e-04
19140000 2.7487440000051322e-04
19150000 2.7473190000115721e-04
19160000 2.7458910000000003e-04
19170000 2.7444690000066885e-04
19180000 2.7430420000129629e-04
19190000 2.7416190000018048e-04
19200000 2.7402010000088239e-04
19210000 2.7387790000155121e-04
19220000 2.7373620000048504e-04
19230000 2.7359510000124487e-04
19240000 2.7345320000016216e-04
19250000 2.7331230000093854e-04
19260000 2.7317089999989719e-04
19270000 2.7303000000067357e-04
19280000 2.7288940000147477e-04
19290000 2.7274870000049134e-04
19300000 2.7260840000131736e-04
19310000 2.7246780000034221e-04
19320000 2.7232730000115168e-04
19330000 2.7218730000022617e-04
19340000 2.7204750000109357e-04
19350000 2.7190760000017633e-04
19360000 2.7176800000106027e-04
19370000 2.7162820000015131e-04
19380000 2.7148940000110144e-04
19390000 2.7134970000020076e-04
19400000 2.7121060000112607e-04
19410000 2.7107180000029985e-04
19420000 2.7093330000127480e-04
19430000 2.7079430000043203e-04
19440000 2.7065580000140699e-04
19450000 2.7051760000063041e-04
19460000 2.7037910000160537e-04
19470000 2.7024090000082879e-04
19480000 2.7010290000006876e-04
19490000 2.6996530000111818e-04
19500000 2.6982750000037470e-04
19510000 2.6969000000143240e-04
19520000 2.6955290000074683e-04
19530000 2.6941570000005299e-04
19540000 2.6927880000116033e-04
19550000 2.6914150000045822e-04
19560000 2.6900470000157384e-04
19570000 2.6886800000092137e-04
19580000 2.6873160000029372e-04
19590000 2.6859480000140934e-04
19600000 2.6845910000083961e-04
19610000 2.6832260000020369e-04
19620000 2.6818670000139377e-04
19630000 2.6805070000079922e-04
19640000 2.6791480000021295e-04
19650000 2.6777940000144440e-04
19660000 2.6764460000094914e-04
19670000 2.6750860000035459e-04
19680000 2.6737369999985106e-04
19690000 2.6723850000109906e-04
19700000 2.6710330000057070e-04
19710000 2.6696890000010853e-04
19720000 2.6683430000140618e-04
19730000 2.6669980000093574e-04
19740000 2.6656510000044875e-04
19750000 2.6643100000001141e-04
19760000 2.6629690000135042e-04
19770000 2.6616310000093790e-04
19780000 2.6602930000052538e-04
19790000 2.6589600000015423e-04
19800000 2.6576180000148497e-04
19810000 2.6562880000113864e-04
19820000 2.6549550000076749e-04
19830000 2.6536260000042944e-04
19840000 2.6522990000010793e-04
19850000 2.6509660000151314e-04
19860000 2.6496400000119991e-04
19870000 2.6483120000087013e-04
19880000 2.6469860000055689e-04
19890000 2.6456630000026848e-04
19900000 2.6443450000002144e-04
19910000 2.6430200000149284e-04
19920000 2.6417040000126235e-04
19930000 2.6403840000099876e-04
19940000 2.6390640000073518e-04
19950000 2.6377500000052123e-04
19960000 2.6364350000029901e-04
19970000 2.6351190000006852e-04
19980000 2.6338099999989595e-04
19990000 2.6325000000149146e-04
20000000 2.6311940000134371e-04
20010000 2.6298870000118768e-04
20020000 2.6285800000103166e-04
20030000 2.6272750000089218e-04
20040000 2.6259690000074443e-04
20050000 2.6246710000066287e-04
20060000 2.6233630000049857e-04
20070000 2.6220670000043356e-04
20080000 2.6207670000033545e-04
20090000 2.6194740000029526e-04
20100000 2.6181780000023025e-04
20110000 2.6168770000012387e-04
20120000 2.6155820000006713e-04
20130000 2.6142950000007659e-04
20140000 2.6130060000006949e-04
20150000 2.6117120000002103e-04
20160000 2.6104240000002221e-04
20170000 2.6091370000003167e-04
20180000 2.6078540000007422e-04
20190000 2.6065710000011677e-04
20200000 2.6052880000015932e-04
20210000 2.6040010000016878e-04
20220000 2.6027200000022788e-04
20230000 2.6014460000034489e-04
20240000 2.6001640000039572e-04
20250000 2.5988870000048792e-04
20260000 2.5976110000058839e-04
20270000 2.5963350000068885e-04
20280000 2.5950660000084724e-04
20290000 2.5937910000095599e-04
20300000 2.5925240000113092e-04
20310000 2.5912540000128104e-04
20320000 2.5899850000143942e-04
20330000 2.5887150000158954e-04
20340000 2.5874489999999639e-04
20350000 2.5861880000022097e-04
20360000 2.5849260000043728e-04
20370000 2.5836590000061221e-04
20380000 2.5823970000082852e-04
20390000 2.5811460000113584e-04
20400000 2.5798880000138524e-04
20410000 2.5786240000158500e-04
20420000 2.5773670000006632e-04
20430000 2.5761170000038192e-04
20440000 2.5748610000064787e-04
20450000 2.5736090000094691e-04
20460000 2.5723580000125423e-04
20470000 2.5711110000159465e-04
20480000 2.5698650000016698e-04
20490000 2.5686150000048258e-04
20500000 2.5673690000083127e-04
20510000 2.5661290000122960e-04
20520000 2.5648810000156175e-04
20530000 2.5636400000017545e-04
20540000 2.5623990000056551e-04
20550000 2.5611620000098867e-04
20560000 2.5599220000138700e-04
20570000 2.5586810000000071e-04
20580000 2.5574440000042387e-04
20590000 2.5562110000088012e-04
20600000 2.5549700000127018e-04
20610000 2.5537419999999145e-04
20620000 2.5525100000045597e-04
20630000 2.5512800000093705e-04
20640000 2.5500510000142640e-04
20650000 2.5488210000013112e-04
20660000 2.5475910000061219e-04
20670000 2.5463640000111809e-04
20680000 2.5451459999992210e-04
20690000 2.5439220000045282e-04
20700000 2.5427000000100008e-04
20710000 2.5414770000153908e-04
20720000 2.5402630000037618e-04
20730000 2.5390390000090690e-04
20740000 2.5378210000148727e-04
20750000 2.5366060000031609e-04
20760000 2.5353900000091301e-04
20770000 2.5341770000153474e-04
20780000 2.5329630000037184e-04
20790000 2.5317470000096876e-04
20800000 2.5305379999984723e-04
20810000 2.5293270000048551e-04
20820000 2.5281220000117344e-04
20830000 2.5269170000008501e-04
20840000 2.5257070000073156e-04
20850000 2.5245040000143604e-04
20860000 2.5233000000035588e-04
20870000 2.5220970000106036e-04
20880000 2.5208980000002157e-04
20890000 2.5196990000075914e-04
20900000 2.5184980000148016e-04
20910000 2.5173040000048275e-04
20920000 2.5161080000124514e-04
20930000 2.5149100000021463e-04
20940000 2.5137140000097702e-04
20950000 2.5125230000000442e-04
20960000 2.5113340000082474e-04
20970000 2.5101409999983559e-04
20980000 2.5089500000063936e-04
20990000 2.5077600000145139e-04
21000000 2.5065720000050362e-04
21010000 2.5053880000136530e-04
21020000 2.5042010000042580e-04
21030000 2.5030170000128749e-04
21040000 2.5018320000036454e-04
21050000 2.5006520000125931e-04
21060000 2.4994720000037773e-04
21070000 2.4982900000125596e-04
21080000 2.4971170000043230e-04
21090000 2.4959360000131880e-04
21100000 2.4947590000046205e-04
21110000 2.4935830000138992e-04
21120000 2.4924080000054971e-04
21130000 2.4912340000149413e-04
21140000 2.4900640000069529e-04
21150000 2.4888919999987991e-04
21160000 2.4877250000088225e-04
21170000 2.4865570000009996e-04
21180000 2.4853900000110229e-04
21190000 2.4842290000037792e-04
21200000 2.4830600000136371e-04
21210000 2.4818960000061452e-04
21220000 2.4807329999987360e-04
21230000 2.4795690000090076e-04
21240000 2.4784140000022603e-04
21250000 2.4772480000123664e-04
21260000 2.4760910000054537e-04
21270000 2.4749339999985409e-04
21280000 2.4737790000095572e-04
21290000 2.4726220000026444e-04
21300000 2.4714630000133297e-04
21310000 2.4703090000066652e-04
21320000 2.4691560000000834e-04
21330000 2.4680070000115961e-04
21340000 2.4668580000053453e-04
21350000 2.4657079999990117e-04
21360000 2.4645590000105244e-04
21370000 2.4634130000045218e-04
21380000 2.4622689999986846e-04
21390000 2.4611210000102801e-04
21400000 2.4599800000046912e-04
21410000 2.4588349999987713e-04
21420000 2.4576960000111114e-04
21430000 2.4565570000056880e-04
21440000 2.4554170000001818e-04
21450000 2.4542760000123565e-04
21460000 2.4531400000071812e-04
21470000 2.4520030000019233e-04
21480000 2.4508680000145944e-04
21490000 2.4497330000095019e-04
21500000 2.4486010000046576e-04
21510000 2.4474689999998134e-04
21520000 2.4463400000129809e-04
21530000 2.4452100000083021e-04
21540000 2.4440820000037888e-04
21550000 2.4429509999990273e-04
21560000 2.4418240000123603e-04
21570000 2.4407020000083435e-04
21580000 2.4395740000038302e-04
21590000 2.4384499999996478e-04
21600000 2.4373260000132291e-04
21610000 2.4362090000096259e-04
21620000 2.4350860000055263e-04
21630000 2.4339690000019232e-04
21640000 2.4328480000157526e-04
21650000 2.4317310000121495e-04
21660000 2.4306150000086291e-04
21670000 2.4294970000049432e-04
21680000 2.4283840000016710e-04
21690000 2.4272690000159969e-04
21700000 2.4261570000128074e-04
21710000 2.4250460000097007e-04
21720000 2.4239350000065940e-04
21730000 2.4228280000038183e-04
21740000 2.4217200000009598e-04
21750000 2.4206120000158649e-04
21760000 2.4195060000131718e-04
21770000 2.4183990000103961e-04
21780000 2.4172990000081995e-04
21790000 2.4161980000059202e-04
21800000 2.4150900000030617e-04
21810000 2.4139910000009479e-04
21820000 2.4128899999986686e-04
21830000 2.4117940000145666e-04
21840000 2.4106970000126182e-04
21850000 2.4095930000100907e-04
21860000 2.4085010000085560e-04
21870000 2.4074030000065250e-04
21880000 2.4063120000050731e-04
21890000 2.4052180000033729e-04
21900000 2.4041250000017556e-04
21910000 2.4030340000003036e-04
21920000 2.4019399999986035e-04
21930000 2.4008540000153289e-04
21940000 2.3997650000140425e-04
21950000 2.3986770000128388e-04
21960000 2.3975940000120488e-04
21970000 2.3965080000110106e-04
21980000 2.3954230000100551e-04
21990000 2.3943390000091824e-04
22000000 2.3932540000082270e-04
22010000 2.3921730000076025e-04
22020000 2.3910950000072262e-04
22030000 2.3900170000068499e-04
22040000 2.3889410000066391e-04
22050000 2.3878610000060974e-04
22060000 2.3867850000058866e-04
22070000 2.3857120000059240e-04
22080000 2.3846360000057132e-04
22090000 2.3835590000054196e-04
22100000 2.3824890000057053e-04
22110000 2.3814180000059082e-04
22120000 2.3803490000062766e-04
22130000 2.3792790000065622e-04
22140000 2.3782110000070134e-04
22150000 2.3771440000075472e-04
22160000 2.3760760000079983e-04
22170000 2.3750100000086150e-04
22180000 2.3739470000094798e-04
22190000 2.3728790000099309e-04
22200000 2.3718190000110440e-04
22210000 2.3707530000116606e-04
22220000 2.3696940000128563e-04
22230000 2.3686330000138867e-04
22240000 2.3675770000153307e-04
22250000 2.3665179999987629e-04
22260000 2.3654569999997932e-04
22270000 2.3644020000013199e-04
22280000 2.3633460000027640e-04
22290000 2.3622910000042907e-04
22300000 2.3612370000059002e-04
22310000 2.3601860000077579e-04
22320000 2.3591340000095329e-04
22330000 2.3580870000117216e-04
22340000 2.3570360000135793e-04
22350000 2.3559850000154370e-04
22360000 2.3549379999998621e-04
22370000 2.3538900000019680e-04
22380000 2.3528430000041567e-04
22390000 2.3518010000067591e-04
22400000 2.3507570000091960e-04
22410000 2.3497140000117156e-04
22420000 2.3486700000141525e-04
22430000 2.3476289999990740e-04
22440000 2.3465880000017592e-04
22450000 2.3455490000046098e-04
22460000 2.3445090000073776e-04
22470000 2.3434730000104764e-04
22480000 2.3424350000134098e-04
22490000 2.3414029999990760e-04
22500000 2.3403660000020921e-04
22510000 2.3393350000056046e-04
22520000 2.3383000000087861e-04
22530000 2.3372650000119677e-04
22540000 2.3362330000153975e-04
22550000 2.3352060000014774e-04
22560000 2.3341750000049899e-04
22570000 2.3331440000085024e-04
22580000 2.3321180000124286e-04
22590000 2.3310919999985913e-04
22600000 2.3300670000026003e-04
22610000 2.3290410000065265e-04
22620000 2.3280160000105354e-04
22630000 2.3269960000149581e-04
22640000 2.3259710000012035e-04
22650000 2.3249530000057916e-04
22660000 2.3239330000102143e-04
22670000 2.3229130000146370e-04
22680000 2.3218940000013788e-04
22690000 2.3208750000058842e-04
22700000 2.3198570000104723e-04
22710000 2.3188440000154742e-04
22720000 2.3178330000028780e-04
22730000 2.3168130000073006e-04
22740000 2.3157990000122197e-04
22750000 2.3147899999997890e-04
22760000 2.3137770000047908e-04
22770000 2.3127670000100409e-04
22780000 2.3117600000155392e-04
22790000 2.3107520000031911e-04
22800000 2.3097400000082757e-04
22810000 2.3087340000138568e-04
22820000 2.3077280000016742e-04
22830000 2.3067260000075862e-04
22840000 2.3057220000133327e-04
22850000 2.3047170000012329e-04
22860000 2.3037140000070622e-04
22870000 2.3027100000128087e-04
22880000 2.3017110000012053e-04
22890000 2.3007100000072001e-04
22900000 2.2997110000133603e-04
22910000 2.2987130000018396e-04
22920000 2.2977140000079999e-04
22930000 2.2967200000145738e-04
22940000 2.2957230000031359e-04
22950000 2.2947300000097925e-04
22960000 2.2937359999986029e-04
22970000 2.2927430000052595e-04
22980000 2.2917490000118335e-04
22990000 2.2907590000009748e-04
23000000 2.2897670000077142e-04
23010000 2.2887790000147845e-04
23020000 2.2877900000040086e-04
23030000 2.2868030000111617e-04
23040000 2.2858170000006339e-04
23050000 2.2848290000077043e-04
23060000 2.2838420000148574e-04
23070000 2.2828610000047433e-04
23080000 2.2818780000122274e-04
23090000 2.2808960000020306e-04
23100000 2.2799120000094319e-04
23110000 2.2789299999992352e-04
23120000 2.2779520000071329e-04
23130000 2.2769690000146170e-04
23140000 2.2759890000045857e-04
23150000 2.2750120000125662e-04
23160000 2.2740360000028659e-04
23170000 2.2730630000111773e-04
23180000 2.2720810000009806e-04
23190000 2.2711130000097057e-04
23200000 2.2701359999999227e-04
23210000 2.2691620000081514e-04
23220000 2.2681919999989475e-04
23230000 2.2672230000075899e-04
23240000 2.2662490000158186e-04
23250000 2.2652820000068630e-04
23260000 2.2643150000156709e-04
23270000 2.2633430000063015e-04
23280000 2.2623800000154404e-04
23290000 2.2614160000067329e-04
23300000 2.2604470000153754e-04
23310000 2.2594830000066679e-04
23320000 2.2585220000159723e-04
23330000 2.2575600000074303e-04
23340000 2.2565949999986401e-04
23350000 2.2556400000084409e-04
23360000 2.2546769999998162e-04
23370000 2.2537180000092860e-04
23380000 2.2527600000010750e-04
23390000 2.2518010000105448e-04
23400000 2.2508450000024993e-04
23410000 2.2498910000123828e-04
23420000 2.2489320000040891e-04
23430000 2.2479800000141381e-04
23440000 2.2470250000061753e-04
23450000 2.2460719999983780e-04
23460000 2.2451180000082616e-04
23470000 2.2441680000007125e-04
23480000 2.2432190000110097e-04
23490000 2.2422680000033779e-04
23500000 2.2413200000137579e-04
23510000 2.2403730000064570e-04
23520000 2.2394239999989907e-04
23530000 2.2384760000093706e-04
23540000 2.2375340000024835e-04
23550000 2.2365890000131117e-04
23560000 2.2356470000062245e-04
23570000 2.2346989999988409e-04
23580000 2.2337640000102965e-04
23590000 2.2328170000029957e-04
23600000 2.2318780000141203e-04
23610000 2.2309340000070677e-04
23620000 2.2299970000005942e-04
23630000 2.2290550000114706e-04
23640000 2.2281180000049972e-04
23650000 2.2271839999987719e-04
23660000 2.2262480000101448e-04
23670000 2.2253120000037541e-04
23680000 2.2243770000152097e-04
23690000 2.2234420000089017e-04
23700000 2.2225120000030074e-04
23710000 2.2215810000147940e-04
23720000 2.2206480000086515e-04
23730000 2.2197150000025090e-04
23740000 2.2187870000145438e-04
23750000 2.2178590000088150e-04
23760000 2.2169300000030034e-04
23770000 2.2160040000152037e-04
23780000 2.2150790000097231e-04
23790000 2.2141510000039943e-04
23800000 2.2132249999984310e-04
23810000 2.2123010000107968e-04
23820000 2.2113760000053162e-04
23830000 2.2104550000001666e-04
23840000 2.2095330000126978e-04
23850000 2.2086110000074655e-04
23860000 2.2076900000023159e-04
23870000 2.2067740000153435e-04
23880000 2.2058550000103594e-04
23890000 2.2049330000051270e-04
23900000 2.2040160000003084e-04
23910000 2.2030980000131706e-04
23920000 2.2021830000085174e-04
23930000 2.2012660000036988e-04
23940000 2.2003579999996248e-04
23950000 2.1994430000127352e-04
23960000 2.1985280000080820e-04
23970000 2.1976150000035943e-04
23980000 2.1967049999993549e-04
23990000 2.1957960000129617e-04
24000000 2.1948860000087222e-04
24010000 2.1939750000044000e-04
24020000 2.1930660000002433e-04
24030000 2.1921590000140156e-04
24040000 2.1912560000103554e-04
24050000 2.1903500000064469e-04
24060000 2.1894400000022074e-04
24070000 2.1885359999984644e-04
24080000 2.1876330000125677e-04
24090000 2.1867310000089901e-04
24100000 2.1858270000052471e-04
24110000 2.1849260000017523e-04
24120000 2.1840250000160211e-04
24130000 2.1831260000126917e-04
24140000 2.1822260000092797e-04
24150000 2.1813290000061158e-04
24160000 2.1804290000027038e-04
24170000 2.1795329999996227e-04
24180000 2.1786370000143052e-04
24190000 2.1777410000112241e-04
24200000 2.1768460000082257e-04
24210000 2.1759530000053928e-04
24220000 2.1750580000023945e-04
24230000 2.1741679999998098e-04
24240000 2.1732730000145750e-04
24250000 2.1723820000119076e-04
24260000 2.1714920000093230e-04
24270000 2.1706020000067383e-04
24280000 2.1697140000043191e-04
24290000 2.1688240000017345e-04
24300000 2.1679399999996463e-04
24310000 2.1670520000149907e-04
24320000 2.1661630000124887e-04
24330000 2.1652760000101523e-04
24340000 2.1643940000082296e-04
24350000 2.1635140000064723e-04
24360000 2.1626290000043014e-04
24370000 2.1617450000022131e-04
24380000 2.1608620000002077e-04
24390000 2.1599839999986159e-04
24400000 2.1591020000144567e-04
24410000 2.1582220000126995e-04
24420000 2.1573430000110250e-04
24430000 2.1564670000095987e-04
24440000 2.1555860000077587e-04
24450000 2.1547110000064151e-04
24460000 2.1538360000050716e-04
24470000 2.1529620000038108e-04
24480000 2.1520850000023017e-04
24490000 2.1512110000010409e-04
24500000 2.1503359999996974e-04
24510000 2.1494659999987675e-04
24520000 2.1485930000153530e-04
24530000 2.1477230000144232e-04
24540000 2.1468520000134106e-04
24550000 2.1459840000126462e-04
24560000 2.1451160000118819e-04
24570000 2.1442490000112002e-04
24580000 2.1433790000102704e-04
24590000 2.1425140000097542e-04
24600000 2.1416490000092381e-04
24610000 2.1407820000085565e-04
24620000 2.1399190000082058e-04
24630000 2.1390540000076896e-04
24640000 2.1381900000072562e-04
24650000 2.1373280000069883e-04
24660000 2.1364630000064722e-04
24670000 2.1356040000064525e-04
24680000 2.1347440000063500e-04
24690000 2.1338840000062476e-04
24700000 2.1330240000061451e-04
24710000 2.1321660000062082e-04
24720000 2.1313090000063539e-04
24730000 2.1304490000062515e-04
24740000 2.1295940000065627e-04
24750000 2.1287380000067913e-04
24760000 2.1278860000073507e-04
24770000 2.1270310000076620e-04
24780000 2.1261750000078905e-04
24790000 2.1253230000084500e-04
24800000 2.1244700000089267e-04
24810000 2.1236200000096517e-04
24820000 2.1227710000104594e-04
24830000 2.1219180000109361e-04
24840000 2.1210710000119093e-04
24850000 2.1202220000127170e-04
24860000 2.1193730000135247e-04
24870000 2.1185280000146633e-04
24880000 2.1176790000154710e-04
24890000 2.1168339999988461e-04
24900000 2.1159869999998193e-04
24910000 2.1151430000010407e-04
24920000 2.1142980000021794e-04
24930000 2.1134560000035663e-04
24940000 2.1126110000047049e-04
24950000 2.1117690000060918e-04
24960000 2.1109280000075614e-04
24970000 2.1100890000091965e-04
24980000 2.1092470000105834e-04
24990000 2.1084110000124667e-04
25000000 2.1075710000140191e-04
25010000 2.1067320000156542e-04
25020000 2.1058959999997739e-04
25030000 2.1050600000016573e-04
25040000 2.1042240000035406e-04
25050000 2.1033870000053412e-04
25060000 2.1025530000073900e-04
25070000 2.1017200000095215e-04
25080000 2.1008850000114876e-04
25090000 2.1000530000137019e-04
25100000 2.0992220000159989e-04
25110000 2.0983910000005324e-04
25120000 2.0975610000029121e-04
25130000 2.0967320000053746e-04
25140000 2.0959000000075889e-04
25150000 2.0950700000099687e-04
25160000 2.0942450000127621e-04
25170000 2.0934160000152247e-04
25180000 2.0925890000000891e-04
25190000 2.0917640000028825e-04
25200000 2.0909400000057587e-04
25210000 2.0901140000084695e-04
25220000 2.0892920000115112e-04
25230000 2.0884660000142219e-04
25240000 2.0876439999995000e-04
25250000 2.0868210000024590e-04
25260000 2.0860020000057489e-04
25270000 2.0851800000087906e-04
25280000 2.0843560000116668e-04
25290000 2.0835400000152049e-04
25300000 2.0827210000007312e-04
25310000 2.0819040000041866e-04
25320000 2.0810860000075593e-04
25330000 2.0802690000110147e-04
25340000 2.0794510000143873e-04
25350000 2.0786370000003274e-04
25360000 2.0778200000037828e-04
25370000 2.0770070000075691e-04
25380000 2.0761930000112727e-04
25390000 2.0753820000152245e-04
25400000 2.0745680000011646e-04
25410000 2.0737550000049509e-04
25420000 2.0729450000089855e-04
25430000 2.0721340000129373e-04
25440000 2.0713249999992911e-04
25450000 2.0705160000034084e-04
25460000 2.0697070000075257e-04
25470000 2.0688990000117258e-04
25480000 2.0680910000159258e-04
25490000 2.0672840000024451e-04
25500000 2.0664780000068106e-04
25510000 2.0656730000112589e-04
25520000 2.0648680000157071e-04
25530000 2.0640620000023091e-04
25540000 2.0632620000071711e-04
25550000 2.0624590000117848e-04
25560000 2.0616549999985523e-04
25570000 2.0608530000032488e-04
25580000 2.0600490000077798e-04
25590000 2.0592490000126418e-04
25600000 2.0584489999997402e-04
25610000 2.0576500000046849e-04
25620000 2.0568540000098778e-04
25630000 2.0560530000146571e-04
25640000 2.0552560000020037e-04
25650000 2.0544590000071139e-04
25660000 2.0536620000122241e-04
25670000 2.0528689999999017e-04
25680000 2.0520730000050946e-04
25690000 2.0512800000105358e-04
25700000 2.0504870000159769e-04
25710000 2.0496930000035718e-04
25720000 2.0489050000094267e-04
25730000 2.0481100000147023e-04
25740000 2.0473200000026281e-04
25750000 2.0465270000080693e-04
25760000 2.0457390000139242e-04
25770000 2.0449490000018500e-04
25780000 2.0441610000077048e-04
25790000 2.0433740000136424e-04
25800000 2.0425840000015683e-04
25810000 2.0417970000075059e-04
25820000 2.0410110000135262e-04
25830000 2.0402250000017830e-04
25840000 2.0394430000081343e-04
25850000 2.0386560000140719e-04
25860000 2.0378720000024941e-04
25870000 2.0370920000090109e-04
25880000 2.0363050000149485e-04
25890000 2.0355250000037017e-04
25900000 2.0347430000100530e-04
25910000 2.0339619999987235e-04
25920000 2.0331830000053230e-04
25930000 2.0324010000116743e-04
25940000 2.0316210000004276e-04
25950000 2.0308430000071098e-04
25960000 2.0300680000140403e-04
25970000 2.0292890000028763e-04
25980000 2.0285130000097240e-04
25990000 2.0277349999986427e-04
26000000 2.0269590000054905e-04
26010000 2.0261850000125037e-04
26020000 2.0254110000017533e-04
26030000 2.0246360000086838e-04
26040000 2.0238669999983472e-04
26050000 2.0230930000053604e-04
26060000 2.0223200000124564e-04
26070000 2.0215470000017888e-04
26080000 2.0207770000091330e-04
26090000 2.0200109999990445e-04
26100000 2.0192410000063887e-04
26110000 2.0184680000134847e-04
26120000 2.0177010000033135e-04
26130000 2.0169360000110714e-04
26140000 2.0161670000007348e-04
26150000 2.0154000000083272e-04
26160000 2.0146340000160023e-04
26170000 2.0138680000059139e-04
26180000 2.0131060000139200e-04
26190000 2.0123410000039144e-04
26200000 2.0115780000118377e-04
26210000 2.0108150000019975e-04
26220000 2.0100520000099209e-04
26230000 2.0092890000000807e-04
26240000 2.0085290000082523e-04
26250000 2.0077689999986603e-04
26260000 2.0070070000066664e-04
26270000 2.0062490000150035e-04
26280000 2.0054870000052460e-04
26290000 2.0047270000134176e-04
26300000 2.0039720000042394e-04
26310000 2.0032140000125764e-04
26320000 2.0024560000031499e-04
26330000 2.0017020000118180e-04
26340000 2.0009430000023087e-04
26350000 2.0001880000108940e-04
26360000 1.9994360000019640e-04
26370000 1.9986800000104665e-04
26380000 1.9979270000014537e-04
26390000 1.9971780000105355e-04
26400000 1.9964240000014399e-04
26410000 1.9956710000101907e-04
26420000 1.9949210000014261e-04
26430000 1.9941720000105079e-04
26440000 1.9934190000014951e-04
26450000 1.9926720000107423e-04
26460000 1.9919250000022259e-04
26470000 1.9911740000111422e-04
26480000 1.9904270000026258e-04
26490000 1.9896780000117076e-04
26500000 1.9889340000034395e-04
26510000 1.9881880000127694e-04
26520000 1.9874400000041703e-04
26530000 1.9866970000137485e-04
26540000 1.9859530000054804e-04
26550000 1.9852090000149758e-04
26560000 1.9844640000066249e-04
26570000 1.9837229999986050e-04
26580000 1.9829810000082659e-04
26590000 1.9822380000000805e-04
26600000 1.9814970000098242e-04
26610000 1.9807590000020525e-04
26620000 1.9800150000115480e-04
26630000 1.9792790000039417e-04
26640000 1.9785400000138509e-04
26650000 1.9778010000059965e-04
26660000 1.9770640000160711e-04
26670000 1.9763260000082994e-04
26680000 1.9755900000006932e-04
26690000 1.9748540000108505e-04
26700000 1.9741180000032443e-04
26710000 1.9733820000134017e-04
26720000 1.9726500000061264e-04
26730000 1.9719159999986857e-04
26740000 1.9711820000090086e-04
26750000 1.9704510000018161e-04
26760000 1.9697180000122216e-04
26770000 1.9689860000049464e-04
26780000 1.9682550000155175e-04
26790000 1.9675260000084904e-04
26800000 1.9667960000013807e-04
26810000 1.9660690000122827e-04
26820000 1.9653370000050074e-04
26830000 1.9646080000157440e-04
26840000 1.9638820000089652e-04
26850000 1.9631550000021036e-04
26860000 1.9624260000128402e-04
26870000 1.9617020000062269e-04
26880000 1.9609739999992826e-04
26890000 1.9602490000103501e-04
26900000 1.9595250000037367e-04
26910000 1.9588040000151352e-04
26920000 1.9580760000081909e-04
26930000 1.9573560000019086e-04
26940000 1.9566340000132243e-04
26950000 1.9559110000066937e-04
26960000 1.9551910000004113e-04
26970000 1.9544680000116443e-04
26980000 1.9537490000054447e-04
26990000 1.9530269999989969e-04
27000000 1.9523100000107263e-04
27010000 1.9515910000045267e-04
27020000 1.9508739999984925e-04
27030000 1.9501570000102220e-04
27040000 1.9494410000042706e-04
27050000 1.9487220000158345e-04
27060000 1.9480050000098004e-04
27070000 1.9472900000039317e-04
27080000 1.9465750000158266e-04
27090000 1.9458580000097925e-04
27100000 1.9451450000040893e-04
27110000 1.9444319999983861e-04
27120000 1.9437180000103638e-04
27130000 1.9430090000049915e-04
27140000 1.9422949999992056e-04
27150000 1.9415840000114315e-04
27160000 1.9408740000059765e-04
27170000 1.9401640000005216e-04
27180000 1.9394540000128302e-04
27190000 1.9387450000074580e-04
27200000 1.9380370000021685e-04
27210000 1.9373280000145598e-04
27220000 1.9366210000093531e-04
27230000 1.9359140000041464e-04
27240000 1.9352079999990224e-04
27250000 1.9345000000114965e-04
27260000 1.9337960000065380e-04
27270000 1.9330890000013312e-04
27280000 1.9323870000143017e-04
27290000 1.9316840000094260e-04
27300000 1.9309770000042192e-04
27310000 1.9302769999995917e-04
27320000 1.9295730000123967e-04
27330000 1.9288700000075210e-04
27340000 1.9281700000028934e-04
27350000 1.9274700000160294e-04
27360000 1.9267680000112364e-04
27370000 1.9260680000066088e-04
27380000 1.9253700000021468e-04
27390000 1.9246700000152828e-04
27400000 1.9239730000109034e-04
27410000 1.9232730000062759e-04
27420000 1.9225760000018965e-04
27430000 1.9218800000153635e-04
27440000 1.9211820000109014e-04
27450000 1.9204880000067703e-04
27460000 1.9197940000026392e-04
27470000 1.9190970000160235e-04
27480000 1.9184020000118096e-04
27490000 1.9177080000076785e-04
27500000 1.9170150000036301e-04
27510000 1.9163229999996645e-04
27520000 1.9156300000133797e-04
27530000 1.9149350000091658e-04
27540000 1.9142460000054484e-04
27550000 1.9135570000017310e-04
27560000 1.9128660000156117e-04
27570000 1.9121750000117288e-04
27580000 1.9114870000080941e-04
27590000 1.9107970000042940e-04
27600000 1.9101070000004938e-04
27610000 1.9094200000147055e-04
27620000 1.9087330000111535e-04
27630000 1.9080460000076016e-04
27640000 1.9073600000041324e-04
27650000 1.9066740000006632e-04
27660000 1.9059910000152058e-04
27670000 1.9053040000116539e-04
27680000 1.9046200000083502e-04
27690000 1.9039360000050465e-04
27700000 1.9032530000018255e-04
27710000 1.9025699999986045e-04
27720000 1.9018860000130644e-04
27730000 1.9012080000102571e-04
27740000 1.9005250000070362e-04
27750000 1.8998440000039807e-04
27760000 1.8991650000010907e-04
27770000 1.8984820000156333e-04
27780000 1.8978050000129087e-04
27790000 1.8971260000100187e-04
27800000 1.8964470000071287e-04
27810000 1.8957690000043215e-04
27820000 1.8950910000015142e-04
27830000 1.8944169999990379e-04
27840000 1.8937380000139115e-04
27850000 1.8930620000112697e-04
27860000 1.8923860000086279e-04
27870000 1.8917130000062343e-04
27880000 1.8910390000037580e-04
27890000 1.8903630000011162e-04
27900000 1.8896909999988054e-04
27910000 1.8890160000140099e-04
27920000 1.8883440000116991e-04
27930000 1.8876720000093883e-04
27940000 1.8870000000070775e-04
27950000 1.8863290000048494e-04
27960000 1.8856600000027868e-04
27970000 1.8849870000003932e-04
27980000 1.8843179999983306e-04
27990000 1.8836480000139488e-04
28000000 1.8829800000119690e-04
28010000 1.8823120000099891e-04
28020000 1.8816420000078438e-04
28030000 1.8809770000061121e-04
28040000 1.8803100000042150e-04
28050000 1.8796430000023179e-04
28060000 1.8789770000005035e-04
28070000 1.8783119999987719e-04
28080000 1.8776480000148865e-04
28090000 1.8769820000130721e-04
28100000 1.8763200000115887e-04
28110000 1.8756540000097743e-04
28120000 1.8749900000081254e-04
28130000 1.8743280000066420e-04
28140000 1.8736640000049931e-04
28150000 1.8730060000038407e-04
28160000 1.8723440000023572e-04
28170000 1.8716830000009566e-04
28180000 1.8710229999996386e-04
28190000 1.8703610000159188e-04
28200000 1.8697020000146836e-04
28210000 1.8690440000135311e-04
28220000 1.8683840000122132e-04
28230000 1.8677280000112262e-04
28240000 1.8670690000099910e-04
28250000 1.8664110000088385e-04
28260000 1.8657540000077688e-04
28270000 1.8651010000070301e-04
28280000 1.8644430000058776e-04
28290000 1.8637880000049734e-04
28300000 1.8631330000040691e-04
28310000 1.8624810000034131e-04
28320000 1.8618260000025089e-04
28330000 1.8611720000016874e-04
28340000 1.8605210000011141e-04
28350000 1.8598660000002099e-04
28360000 1.8592129999994711e-04
28370000 1.8585629999989806e-04
28380000 1.8579119999984073e-04
28390000 1.8572630000157631e-04
28400000 1.8566120000151898e-04
28410000 1.8559630000147820e-04
28420000 1.8553140000143742e-04
28430000 1.8546640000138837e-04
28440000 1.8540160000135586e-04
28450000 1.8533680000132335e-04
28460000 1.8527200000129085e-04
28470000 1.8520720000125834e-04
28480000 1.8514260000124239e-04
28490000 1.8507810000123470e-04
28500000 1.8501350000121874e-04
28510000 1.8494900000121106e-04
28520000 1.8488460000121165e-04
28530000 1.8482020000121224e-04
28540000 1.8475590000122111e-04
28550000 1.8469130000120515e-04
28560000 1.8462720000123056e-04
28570000 1.8456290000123943e-04
28580000 1.8449870000125657e-04
28590000 1.8443450000127370e-04
28600000 1.8437030000129084e-04
28610000 1.8430640000133280e-04
28620000 1.8424240000136649e-04
28630000 1.8417830000139190e-04
28640000 1.8411460000145041e-04
28650000 1.8405060000148410e-04
28660000 1.8398670000152606e-04
28670000 1.8392280000156802e-04
28680000 1.8385919999985845e-04
28690000 1.8379539999990868e-04
28700000 1.8373189999998374e-04
28710000 1.8366820000004225e-04
28720000 1.8360470000011730e-04
28730000 1.8354100000017581e-04
28740000 1.8347760000025914e-04
28750000 1.8341420000034248e-04
28760000 1.8335090000043408e-04
28770000 1.8328760000052569e-04
28780000 1.8322410000060074e-04
28790000 1.8316100000070890e-04
28800000 1.8309770000080050e-04
28810000 1.8303430000088383e-04
28820000 1.8297140000100853e-04
28830000 1.8290830000111669e-04
28840000 1.8284540000124139e-04
28850000 1.8278220000134127e-04
28860000 1.8271950000148252e-04
28870000 1.8265620000157412e-04
28880000 1.8259339999993074e-04
28890000 1.8253060000006371e-04
28900000 1.8246770000018842e-04
28910000 1.8240520000034621e-04
28920000 1.8234240000047919e-04
28930000 1.8227970000062044e-04
28940000 1.8221710000076996e-04
28950000 1.8215470000093603e-04
28960000 1.8209200000107728e-04
28970000 1.8202940000122680e-04
28980000 1.8196700000139288e-04
28990000 1.8190460000155895e-04
29000000 1.8184239999996521e-04
29010000 1.8177990000012301e-04
29020000 1.8171770000030563e-04
29030000 1.8165530000047170e-04
29040000 1.8159320000066259e-04
29050000 1.8153120000086176e-04
29060000 1.8146890000103610e-04
29070000 1.8140670000121872e-04
29080000 1.8134480000142617e-04
29090000 1.8128289999985725e-04
29100000 1.8122100000006469e-04
29110000 1.8115920000028041e-04
29120000 1.8109730000048785e-04
29130000 1.8103540000069529e-04
29140000 1.8097370000091928e-04
29150000 1.8091180000112672e-04
29160000 1.8085020000135898e-04
29170000 1.8078880000160780e-04
29180000 1.8072700000004716e-04
29190000 1.8066550000028769e-04
29200000 1.8060400000052823e-04
29210000 1.8054250000076877e-04
29220000 1.8048100000100931e-04
29230000 1.8041980000127467e-04
29240000 1.8035840000152348e-04
29250000 1.8029699999999593e-04
29260000 1.8023610000028611e-04
29270000 1.8017460000052665e-04
29280000 1.8011360000080856e-04
29290000 1.8005260000109047e-04
29300000 1.7999110000133101e-04
29310000 1.7993029999985310e-04
29320000 1.7986910000011846e-04
29330000 1.7980820000040865e-04
29340000 1.7974720000069055e-04
29350000 1.7968630000098074e-04
29360000 1.7962540000127092e-04
29370000 1.7956480000158592e-04
29380000 1.7950410000011630e-04
29390000 1.7944330000041475e-04
29400000 1.7938260000072148e-04
29410000 1.7932200000103649e-04
29420000 1.7926140000135149e-04
29430000 1.7920079999989014e-04
29440000 1.7914030000021341e-04
29450000 1.7907990000054497e-04
29460000 1.7901950000087652e-04
29470000 1.7895900000119980e-04
29480000 1.7889880000154790e-04
29490000 1.7883850000011137e-04
29500000 1.7877830000045947e-04
29510000 1.7871790000079102e-04
29520000 1.7865770000113912e-04
29530000 1.7859760000149549e-04
29540000 1.7853760000008378e-04
29550000 1.7847740000043189e-04
29560000 1.7841770000082136e-04
29570000 1.7835730000115291e-04
29580000 1.7829740000152583e-04
29590000 1.7823760000013067e-04
29600000 1.7817790000052014e-04
29610000 1.7811780000087651e-04
29620000 1.7805790000124944e-04
29630000 1.7799849999988737e-04
29640000 1.7793880000027684e-04
29650000 1.7787910000066631e-04
29660000 1.7781960000107233e-04
29670000 1.7776000000147008e-04
29680000 1.7770030000008319e-04
29690000 1.7764090000049748e-04
29700000 1.7758130000089523e-04
29710000 1.7752210000132607e-04
29720000 1.7746259999995573e-04
29730000 1.7740320000037002e-04
29740000 1.7734390000079259e-04
29750000 1.7728480000123170e-04
29760000 1.7722559999988619e-04
29770000 1.7716620000030048e-04
29780000 1.7710710000073959e-04
29790000 1.7704810000118698e-04
29800000 1.7698879999983319e-04
29810000 1.7692990000028885e-04
29820000 1.7687090000073624e-04
29830000 1.7681180000117536e-04
29840000 1.7675309999987121e-04
29850000 1.7669410000031860e-04
29860000 1.7663520000077426e-04
29870000 1.7657660000125475e-04
29880000 1.7651789999995060e-04
29890000 1.7645920000042281e-04
29900000 1.7640060000090330e-04
29910000 1.7634170000135896e-04
29920000 1.7628330000007963e-04
29930000 1.7622480000056839e-04
29940000 1.7616640000106543e-04
29950000 1.7610790000155419e-04
29960000 1.7604940000026659e-04
29970000 1.7599110000077189e-04
29980000 1.7593260000126065e-04
29990000 1.7587419999998133e-04
30000000 1.7581600000049491e-04
30010000 1.7575790000101676e-04
30020000 1.7569960000152207e-04
30030000 1.7564130000025102e-04
30040000 1.7558330000078115e-04
30050000 1.7552500000128646e-04
30060000 1.7546710000004850e-04
30070000 1.7540900000057036e-04
30080000 1.7535110000110876e-04
30090000 1.7529319999987081e-04
30100000 1.7523530000040921e-04
30110000 1.7517760000096416e-04
30120000 1.7511970000150257e-04
30130000 1.7506190000027289e-04
30140000 1.7500400000081129e-04
30150000 1.7494660000139106e-04
30160000 1.7488870000015311e-04
30170000 1.7483150000074943e-04
30180000 1.7477380000130438e-04
30190000 1.7471610000008297e-04
30200000 1.7465860000065447e-04
30210000 1.7460110000122597e-04
30220000 1.7454360000002112e-04
30230000 1.7448630000060916e-04
30240000 1.7442890000118894e-04
30250000 1.7437160000000063e-04
30260000 1.7431440000059695e-04
30270000 1.7425700000117672e-04
30280000 1.7419979999999669e-04
30290000 1.7414260000059301e-04
30300000 1.7408560000120588e-04
30310000 1.7402860000004239e-04
30320000 1.7397150000064698e-04
30330000 1.7391460000126813e-04
30340000 1.7385730000007982e-04
30350000 1.7380040000070096e-04
30360000 1.7374350000132210e-04
30370000 1.7368670000017516e-04
30380000 1.7362980000079631e-04
30390000 1.7357310000143400e-04
30400000 1.7351630000028706e-04
30410000 1.7345940000090820e-04
30420000 1.7340290000156244e-04
30430000 1.7334620000042378e-04
30440000 1.7328970000107802e-04
30450000 1.7323319999995590e-04
30460000 1.7317650000059359e-04
30470000 1.7312000000124783e-04
30480000 1.7306350000012571e-04
30490000 1.7300720000079650e-04
30500000 1.7295080000145902e-04
30510000 1.7289450000035345e-04
30520000 1.7283820000102423e-04
30530000 1.7278189999991866e-04
30540000 1.7272590000061427e-04
30550000 1.7266950000127679e-04
30560000 1.7261350000019604e-04
30570000 1.7255740000088338e-04
30580000 1.7250120000156244e-04
30590000 1.7244490000045687e-04
30600000 1.7238900000116075e-04
30610000 1.7233310000008828e-04
30620000 1.7227700000077562e-04
30630000 1.7222110000147950e-04
30640000 1.7216530000041530e-04
30650000 1.7210950000112746e-04
30660000 1.7205360000005498e-04
30670000 1.7199800000078369e-04
30680000 1.7194210000148757e-04
30690000 1.7188640000043165e-04
30700000 1.7183070000115208e-04
30710000 1.7177500000009616e-04
30720000 1.7171960000084141e-04
30730000 1.7166400000157012e-04
30740000 1.7160840000052247e-04
30750000 1.7155300000126772e-04
30760000 1.7149750000022834e-04
30770000 1.7144220000098187e-04
30780000 1.7138679999995077e-04
30790000 1.7133140000069602e-04
30800000 1.7127620000145782e-04
30810000 1.7122080000042672e-04
30820000 1.7116560000118852e-04
30830000 1.7111050000018224e-04
30840000 1.7105550000096059e-04
30850000 1.7100029999994604e-04
30860000 1.7094520000071611e-04
30870000 1.7089010000148619e-04
30880000 1.7083530000050473e-04
30890000 1.7078030000128308e-04
30900000 1.7072530000028507e-04
30910000 1.7067030000106342e-04
30920000 1.7061550000008197e-04
30930000 1.7056080000088514e-04
30940000 1.7050589999989541e-04
30950000 1.7045100000068203e-04
30960000 1.7039640000149348e-04
30970000 1.7034160000051202e-04
30980000 1.7028700000132346e-04
30990000 1.7023240000035855e-04
31000000 1.7017780000117000e-04
31010000 1.7012340000022164e-04
31020000 1.7006870000102481e-04
31030000 1.7001410000005990e-04
31040000 1.6995980000089617e-04
31050000 1.6990549999995608e-04
31060000 1.6985100000077580e-04
31070000 1.6979669999983571e-04
31080000 1.6974230000066370e-04
31090000 1.6968830000152479e-04
31100000 1.6963410000059298e-04
31110000 1.6957980000142925e-04
31120000 1.6952580000051398e-04
31130000 1.6947150000135025e-04
31140000 1.6941740000042671e-04
31150000 1.6936330000127953e-04
31160000 1.6930920000035599e-04
31170000 1.6925520000121708e-04
31180000 1.6920130000031008e-04
31190000 1.6914740000117945e-04
31200000 1.6909350000027246e-04
31210000 1.6903960000114182e-04
31220000 1.6898580000024310e-04
31230000 1.6893200000112074e-04
31240000 1.6887830000023030e-04
31250000 1.6882460000111621e-04
31260000 1.6877070000020922e-04
31270000 1.6871720000111168e-04
31280000 1.6866350000022123e-04
31290000 1.6861020000114024e-04
31300000 1.6855670000026635e-04
31310000 1.6850310000116053e-04
31320000 1.6844960000028664e-04
31330000 1.6839620000119737e-04
31340000 1.6834270000032348e-04
31350000 1.6828950000125076e-04
31360000 1.6823600000037686e-04
31370000 1.6818270000129587e-04
31380000 1.6812940000043852e-04
31390000 1.6807620000136581e-04
31400000 1.6802300000051673e-04
31410000 1.6796970000143574e-04
31420000 1.6791670000060321e-04
31430000 1.6786350000153050e-04
31440000 1.6781060000070624e-04
31450000 1.6775749999986544e-04
31460000 1.6770440000080100e-04
31470000 1.6765129999996020e-04
31480000 1.6759860000092885e-04
31490000 1.6754560000009633e-04
31500000 1.6749280000105671e-04
31510000 1.6744010000024900e-04
31520000 1.6738710000119283e-04
31530000 1.6733430000037686e-04
31540000 1.6728180000136206e-04
31550000 1.6722880000052953e-04
31560000 1.6717630000151473e-04
31570000 1.6712360000070703e-04
31580000 1.6707109999991587e-04
31590000 1.6701850000089280e-04
31600000 1.6696600000010164e-04
31610000 1.6691340000107857e-04
31620000 1.6686100000029569e-04
31630000 1.6680870000129744e-04
31640000 1.6675620000050628e-04
31650000 1.6670390000150803e-04
31660000 1.6665150000072515e-04
31670000 1.6659919999995054e-04
31680000 1.6654690000095229e-04
31690000 1.6649460000017768e-04
31700000 1.6644250000119598e-04
31710000 1.6639030000042965e-04
31720000 1.6633830000145622e-04
31730000 1.6628600000068161e-04
31740000 1.6623389999992355e-04
31750000 1.6618180000094185e-04
31760000 1.6612980000019206e-04
31770000 1.6607770000121036e-04
31780000 1.6602600000048540e-04
31790000 1.6597410000152024e-04
31800000 1.6592210000077046e-04
31810000 1.6587030000003722e-04
31820000 1.6581860000108861e-04
31830000 1.6576670000034710e-04
31840000 1.6571470000137367e-04
31850000 1.6566310000065698e-04
31860000 1.6561139999993202e-04
31870000 1.6555980000099169e-04
31880000 1.6550830000028327e-04
31890000 1.6545670000134294e-04
31900000 1.6540510000062625e-04
31910000 1.6535379999993438e-04
31920000 1.6530220000099405e-04
31930000 1.6525080000029391e-04
31940000 1.6519940000137012e-04
31950000 1.6514800000066998e-04
31960000 1.6509669999997811e-04
31970000 1.6504530000105433e-04
31980000 1.6499410000037074e-04
31990000 1.6494280000145523e-04
32000000 1.6489150000076336e-04
32010000 1.6484030000007976e-04
32020000 1.6478910000117253e-04
32030000 1.6473800000049721e-04
32040000 1.6468680000158997e-04
32050000 1.6463590000093120e-04
32060000 1.6458480000025588e-04
32070000 1.6453380000136519e-04
32080000 1.6448280000069815e-04
32090000 1.6443170000002283e-04
32100000 1.6438090000114869e-04
32110000 1.6433010000049819e-04
32120000 1.6427919999983942e-04
32130000 1.6422840000096528e-04
32140000 1.6417770000032306e-04
32150000 1.6412690000144892e-04
32160000 1.6407620000080669e-04
32170000 1.6402560000017274e-04
32180000 1.6397490000130688e-04
32190000 1.6392430000067293e-04
32200000 1.6387360000003071e-04
32210000 1.6382310000118139e-04
32220000 1.6377260000055571e-04
32230000 1.6372199999992176e-04
32240000 1.6367170000108899e-04
32250000 1.6362120000046332e-04
32260000 1.6357079999984592e-04
32270000 1.6352030000099660e-04
32280000 1.6347000000038747e-04
32290000 1.6341980000156298e-04
32300000 1.6336930000093730e-04
32310000 1.6331920000034472e-04
32320000 1.6326880000150368e-04
32330000 1.6321880000091937e-04
32340000 1.6316860000031852e-04
32350000 1.6311840000149402e-04
32360000 1.6306840000090972e-04
32370000 1.6301840000032541e-04
32380000 1.6296810000149264e-04
32390000 1.6291830000092489e-04
32400000 1.6286830000034058e-04
32410000 1.6281820000152436e-04
32420000 1.6276830000094833e-04
32430000 1.6271850000038057e-04
32440000 1.6266870000158917e-04
32450000 1.6261890000102142e-04
32460000 1.6256890000043711e-04
32470000 1.6251919999987763e-04
32480000 1.6246950000109450e-04
32490000 1.6241980000053502e-04
32500000 1.6236989999995899e-04
32510000 1.6232050000120068e-04
32520000 1.6227090000064948e-04
32530000 1.6222150000011482e-04
32540000 1.6217180000133169e-04
32550000 1.6212250000080530e-04
32560000 1.6207300000026237e-04
32570000 1.6202330000147924e-04
32580000 1.6197400000095286e-04
32590000 1.6192460000041820e-04
32600000 1.6187529999989181e-04
32610000 1.6182590000113350e-04
32620000 1.6177650000059884e-04
32630000 1.6172730000008073e-04
32640000 1.6167800000133070e-04
32650000 1.6162880000081259e-04
32660000 1.6157970000030275e-04
32670000 1.6153050000156099e-04
32680000 1.6148150000105943e-04
32690000 1.6143210000052477e-04
32700000 1.6138320000003148e-04
32710000 1.6133410000129800e-04
32720000 1.6128520000080471e-04
32730000 1.6123620000030314e-04
32740000 1.6118730000158621e-04
32750000 1.6113830000108464e-04
32760000 1.6108950000059963e-04
32770000 1.6104060000010634e-04
32780000 1.6099170000138940e-04
32790000 1.6094300000091266e-04
32800000 1.6089410000041937e-04
32810000 1.6084539999994263e-04
32820000 1.6079670000124224e-04
32830000 1.6074800000076550e-04
32840000 1.6069940000029703e-04
32850000 1.6065080000160492e-04
32860000 1.6060220000113645e-04
32870000 1.6055360000066798e-04
32880000 1.6050490000019124e-04
32890000 1.6045650000151568e-04
32900000 1.6040820000107203e-04
32910000 1.6035980000062011e-04
32920000 1.6031120000015164e-04
32930000 1.6026280000147608e-04
32940000 1.6021460000104071e-04
32950000 1.6016620000058879e-04
32960000 1.6011790000014514e-04
32970000 1.6006970000148613e-04
32980000 1.6002140000104248e-04
32990000 1.5997330000061538e-04
33000000 1.5992520000018828e-04
33010000 1.5987700000152927e-04
33020000 1.5982880000109390e-04
33030000 1.5978080000067507e-04
33040000 1.5973260000023970e-04
33050000 1.5968470000160551e-04
33060000 1.5963660000117841e-04
33070000 1.5958860000075958e-04
33080000 1.5954080000035731e-04
33090000 1.5949279999993848e-04
33100000 1.5944470000128774e-04
33110000 1.5939700000089374e-04
33120000 1.5934920000049146e-04
33130000 1.5930140000008919e-04
33140000 1.5925350000145500e-04
33150000 1.5920580000106099e-04
33160000 1.5915810000066699e-04
33170000 1.5911040000027299e-04
33180000 1.5906269999987899e-04
33190000 1.5901510000126962e-04
33200000 1.5896760000089216e-04
33210000 1.5892000000050643e-04
33220000 1.5887250000012898e-04
33230000 1.5882500000152788e-04
33240000 1.5877750000115043e-04
33250000 1.5873000000077297e-04
33260000 1.5868250000039552e-04
33270000 1.5863530000004289e-04
33280000 1.5858780000144179e-04
33290000 1.5854030000106434e-04
33300000 1.5849310000071171e-04
33310000 1.5844580000035080e-04
33320000 1.5839859999999817e-04
33330000 1.5835150000143017e-04
33340000 1.5830420000106926e-04
33350000 1.5825700000071663e-04
33360000 1.5820980000036400e-04
33370000 1.5816270000001964e-04
33380000 1.5811550000144337e-04
33390000 1.5806850000110728e-04
33400000 1.5802160000077947e-04
33410000 1.5797460000044339e-04
33420000 1.5792760000010730e-04
33430000 1.5788060000154758e-04
33440000 1.5783370000121977e-04
33450000 1.5778660000087541e-04
33460000 1.5773980000055587e-04
33470000 1.5769310000024461e-04
33480000 1.5764619999991680e-04
33490000 1.5759950000138190e-04
33500000 1.5755270000106236e-04
33510000 1.5750600000075110e-04
33520000 1.5745930000043984e-04
33530000 1.5741260000012858e-04
33540000 1.5736600000160195e-04
33550000 1.5731940000129896e-04
33560000 1.5727280000099597e-04
33570000 1.5722630000070126e-04
33580000 1.5717970000039827e-04
33590000 1.5713300000008701e-04
33600000 1.5708660000157693e-04
33610000 1.5704040000130703e-04
33620000 1.5699400000102059e-04
33630000 1.5694760000073416e-04
33640000 1.5690120000044772e-04
33650000 1.5685480000016128e-04
33660000 1.5680849999988311e-04
33670000 1.5676230000138958e-04
33680000 1.5671600000111141e-04
33690000 1.5666970000083325e-04
33700000 1.5662360000057163e-04
33710000 1.5657730000029346e-04
33720000 1.5653120000003184e-04
33730000 1.5648510000154658e-04
33740000 1.5643920000130151e-04
33750000 1.5639290000102335e-04
33760000 1.5634690000077001e-04
33770000 1.5630090000051666e-04
33780000 1.5625500000027159e-04
33790000 1.5620890000000998e-04
33800000 1.5616310000154954e-04
33810000 1.5611720000130447e-04
33820000 1.5607120000105112e-04
33830000 1.5602550000082260e-04
33840000 1.5597960000057753e-04
33850000 1.5593370000033246e-04
33860000 1.5588810000011222e-04
33870000 1.5584239999988370e-04
33880000 1.5579670000143153e-04
33890000 1.5575090000119474e-04
33900000 1.5570530000097449e-04
33910000 1.5565970000075424e-04
33920000 1.5561410000053399e-04
33930000 1.5556860000032202e-04
33940000 1.5552310000011005e-04
33950000 1.5547749999988980e-04
33960000 1.5543210000146246e-04
33970000 1.5538640000123394e-04
33980000 1.5534100000103024e-04
33990000 1.5529560000082654e-04
34000000 1.5525030000063111e-04
34010000 1.5520490000042741e-04
34020000 1.5515940000021544e-04
34030000 1.5511420000002829e-04
34040000 1.5506880000160095e-04
34050000 1.5502370000142207e-04
34060000 1.5497850000123492e-04
34070000 1.5493330000104777e-04
34080000 1.5488810000086062e-04
34090000 1.5484280000066519e-04
34100000 1.5479780000049459e-04
34110000 1.5475260000030744e-04
34120000 1.5470750000012856e-04
34130000 1.5466259999996623e-04
34140000 1.5461760000157199e-04
34150000 1.5457260000140138e-04
34160000 1.5452760000123078e-04
34170000 1.5448270000106845e-04
34180000 1.5443770000089785e-04
34190000 1.5439300000075207e-04
34200000 1.5434800000058146e-04
34210000 1.5430320000042741e-04
34220000 1.5425850000028163e-04
34230000 1.5421360000011930e-04
34240000 1.5416879999996524e-04
34250000 1.5412410000159582e-04
34260000 1.5407930000144177e-04
34270000 1.5403460000129598e-04
34280000 1.5399000000115848e-04
34290000 1.5394530000101270e-04
34300000 1.5390070000087519e-04
34310000 1.5385630000075423e-04
34320000 1.5381170000061672e-04
34330000 1.5376710000047922e-04
34340000 1.5372260000034998e-04
34350000 1.5367830000023730e-04
34360000 1.5363370000009979e-04
34370000 1.5358929999997883e-04
34380000 1.5354489999985788e-04
34390000 1.5350040000150500e-04
34400000 1.5345620000140059e-04
34410000 1.5341190000128790e-04
34420000 1.5336750000116695e-04
34430000 1.5332330000106253e-04
34440000 1.5327920000096640e-04
34450000 1.5323490000085371e-04
34460000 1.5319080000075758e-04
34470000 1.5314660000065317e-04
34480000 1.5310240000054876e-04
34490000 1.5305830000045262e-04
34500000 1.5301430000036476e-04
34510000 1.5297010000026035e-04
34520000 1.5292630000018903e-04
34530000 1.5288220000009289e-04
34540000 1.5283809999999676e-04
34550000 1.5279429999992544e-04
34560000 1.5275020000160566e-04
34570000 1.5270640000153435e-04
34580000 1.5266240000144649e-04
34590000 1.5261860000137517e-04
34600000 1.5257470000129558e-04
34610000 1.5253080000121599e-04
34620000 1.5248700000114468e-04
34630000 1.5244340000108991e-04
34640000 1.5239960000101860e-04
34650000 1.5235590000095556e-04
34660000 1.5231220000089252e-04
34670000 1.5226860000083775e-04
34680000 1.5222490000077471e-04
34690000 1.5218140000072822e-04
34700000 1.5213770000066518e-04
34710000 1.5209410000061041e-04
34720000 1.5205060000056392e-04
34730000 1.5200710000051743e-04
34740000 1.5196370000047921e-04
34750000 1.5192020000043271e-04
34760000 1.5187680000039450e-04
34770000 1.5183340000035628e-04
34780000 1.5179000000031806e-04
34790000 1.5174670000028812e-04
34800000 1.5170330000024990e-04
34810000 1.5166010000022823e-04
34820000 1.5161690000020656e-04
34830000 1.5157360000017661e-04
34840000 1.5153040000015494e-04
34850000 1.5148710000012500e-04
34860000 1.5144390000010333e-04
34870000 1.5140080000008993e-04
34880000 1.5135770000007653e-04
34890000 1.5131460000006314e-04
34900000 1.5127140000004147e-04
34910000 1.5122840000003634e-04
34920000 1.5118530000002295e-04
34930000 1.5114220000000955e-04
34940000 1.5109940000002098e-04
34950000 1.5105640000001586e-04
34960000 1.5101340000001073e-04
34970000 1.5097040000000561e-04
34980000 1.5092760000001704e-04
34990000 1.5088480000002846e-04
35000000 1.5084200000003989e-04
35010000 1.5079900000003477e-04
35020000 1.5075640000006274e-04
35030000 1.5071350000006589e-04
35040000 1.5067080000008559e-04
35050000 1.5062810000010529e-04
35060000 1.5058550000013327e-04
35070000 1.5054290000016124e-04
35080000 1.5050020000018094e-04
35090000 1.5045760000020891e-04
35100000 1.5041480000022034e-04
35110000 1.5037240000026486e-04
35120000 1.5032980000029283e-04
35130000 1.5028730000032908e-04
35140000 1.5024480000036533e-04
35150000 1.5020230000040158e-04
35160000 1.5015990000044610e-04
35170000 1.5011740000048235e-04
35180000 1.5007500000052687e-04
35190000 1.5003280000058794e-04
35200000 1.4999030000062419e-04
35210000 1.4994800000067698e-04
35220000 1.4990560000072151e-04
35230000 1.4986340000078258e-04
35240000 1.4982120000084365e-04
35250000 1.4977910000091299e-04
35260000 1.4973670000095751e-04
35270000 1.4969450000101858e-04
35280000 1.4965240000108793e-04
35290000 1.4961040000116554e-04
35300000 1.4956840000124316e-04
35310000 1.4952610000129596e-04
35320000 1.4948410000137358e-04
35330000 1.4944210000145119e-04
35340000 1.4940000000152054e-04
35350000 1.4935800000159816e-04
35360000 1.4931589999989114e-04
35370000 1.4927399999997704e-04
35380000 1.4923220000007120e-04
35390000 1.4919030000015709e-04
35400000 1.4914830000023471e-04
35410000 1.4910660000033715e-04
35420000 1.4906460000041477e-04
35430000 1.4902290000051721e-04
35440000 1.4898120000061965e-04
35450000 1.4893930000070554e-04
35460000 1.4889770000081626e-04
35470000 1.4885600000091870e-04
35480000 1.4881420000101286e-04
35490000 1.4877250000111530e-04
35500000 1.4873100000123429e-04
35510000 1.4868930000133673e-04
35520000 1.4864770000144745e-04
35530000 1.4860610000155816e-04
35540000 1.4856459999990079e-04
35550000 1.4852290000000323e-04
35560000 1.4848150000013050e-04
35570000 1.4844010000025776e-04
35580000 1.4839860000037675e-04
35590000 1.4835720000050401e-04
35600000 1.4831560000061472e-04
35610000 1.4827430000075026e-04
35620000 1.4823290000087752e-04
35630000 1.4819160000101306e-04
35640000 1.4815030000114859e-04
35650000 1.4810900000128413e-04
35660000 1.4806780000142794e-04
35670000 1.4802660000157175e-04
35680000 1.4798539999993920e-04
35690000 1.4794400000006647e-04
35700000 1.4790280000021028e-04
35710000 1.4786190000037891e-04
35720000 1.4782070000052272e-04
35730000 1.4777950000066653e-04
35740000 1.4773850000082689e-04
35750000 1.4769740000097897e-04
35760000 1.4765640000113933e-04
35770000 1.4761540000129969e-04
35780000 1.4757450000146832e-04
35790000 1.4753349999985232e-04
35800000 1.4749250000001268e-04
35810000 1.4745160000018132e-04
35820000 1.4741070000034995e-04
35830000 1.4736990000052685e-04
35840000 1.4732900000069549e-04
35850000 1.4728810000086412e-04
35860000 1.4724730000104103e-04
35870000 1.4720640000120966e-04
35880000 1.4716580000140311e-04
35890000 1.4712500000158002e-04
35900000 1.4708419999998057e-04
35910000 1.4704360000017402e-04
35920000 1.4700290000035920e-04
35930000 1.4696230000055266e-04
35940000 1.4692160000073784e-04
35950000 1.4688100000093129e-04
35960000 1.4684050000113302e-04
35970000 1.4679990000132648e-04
35980000 1.4675930000151993e-04
35990000 1.4671869999993703e-04
36000000 1.4667830000014703e-04
36010000 1.4663770000034049e-04
36020000 1.4659740000055876e-04
36030000 1.4655700000076877e-04
36040000 1.4651670000098704e-04
36050000 1.4647620000118877e-04
36060000 1.4643590000140705e-04
36070000 1.4639539999983242e-04
36080000 1.4635520000005897e-04
36090000 1.4631500000028552e-04
36100000 1.4627470000050380e-04
36110000 1.4623440000072208e-04
36120000 1.4619420000094863e-04
36130000 1.4615400000117518e-04
36140000 1.4611380000140173e-04
36150000 1.4607379999986847e-04
36160000 1.4603370000010329e-04
36170000 1.4599350000032985e-04
36180000 1.4595330000055640e-04
36190000 1.4591330000079950e-04
36200000 1.4587320000103432e-04
36210000 1.4583310000126914e-04
36220000 1.4579320000152052e-04
36230000 1.4575319999998726e-04
36240000 1.4571330000023863e-04
36250000 1.4567320000047346e-04
36260000 1.4563340000073310e-04
36270000 1.4559350000098448e-04
36280000 1.4555350000122758e-04
36290000 1.4551380000149550e-04
36300000 1.4547399999997879e-04
36310000 1.4543410000023016e-04
36320000 1.4539430000048981e-04
36330000 1.4535460000075773e-04
36340000 1.4531480000101737e-04
36350000 1.4527500000127702e-04
36360000 1.4523530000154494e-04
36370000 1.4519570000004478e-04
36380000 1.4515610000032098e-04
36390000 1.4511640000058890e-04
36400000 1.4507680000086509e-04
36410000 1.4503730000114956e-04
36420000 1.4499760000141748e-04
36430000 1.4495819999993387e-04
36440000 1.4491860000021006e-04
36450000 1.4487910000049453e-04
36460000 1.4483970000078727e-04
36470000 1.4480020000107174e-04
36480000 1.4476080000136449e-04
36490000 1.4472129999987260e-04
36500000 1.4468200000017362e-04
36510000 1.4464260000046636e-04
36520000 1.4460320000075910e-04
36530000 1.4456390000106012e-04
36540000 1.4452450000135286e-04
36550000 1.4448519999987752e-04
36560000 1.4444600000018681e-04
36570000 1.4440680000049610e-04
36580000 1.4436760000080540e-04
36590000 1.4432830000110641e-04
36600000 1.4428920000142398e-04
36610000 1.4424989999994864e-04
36620000 1.4421080000026620e-04
36630000 1.4417170000058377e-04
36640000 1.4413260000090133e-04
36650000 1.4409350000121890e-04
36660000 1.4405470000156129e-04
36670000 1.4401560000010249e-04
36680000 1.4397660000042833e-04
36690000 1.4393760000075417e-04
36700000 1.4389850000107174e-04
36710000 1.4385960000140585e-04
36720000 1.4382079999997188e-04
36730000 1.4378180000029772e-04
36740000 1.4374300000064011e-04
36750000 1.4370410000097422e-04
36760000 1.4366530000131661e-04
36770000 1.4362649999988264e-04
36780000 1.4358770000022503e-04
36790000 1.4354880000055914e-04
36800000 1.4351020000091808e-04
36810000 1.4347140000126046e-04
36820000 1.4343269999983477e-04
36830000 1.4339400000018543e-04
36840000 1.4335520000052782e-04
36850000 1.4331670000089503e-04
36860000 1.4327790000123741e-04
36870000 1.4323940000160462e-04
36880000 1.4320090000019547e-04
36890000 1.4316230000055441e-04
36900000 1.4312380000092162e-04
36910000 1.4308530000128883e-04
36920000 1.4304669999987141e-04
36930000 1.4300820000023862e-04
36940000 1.4296990000062237e-04
36950000 1.4293130000098131e-04
36960000 1.4289300000136507e-04
36970000 1.4285469999997247e-04
36980000 1.4281620000033968e-04
36990000 1.4277790000072343e-04
37000000 1.4273950000109892e-04
37010000 1.4270130000149095e-04
37020000 1.4266290000009008e-04
37030000 1.4262460000047383e-04
37040000 1.4258640000086586e-04
37050000 1.4254820000125790e-04
37060000 1.4250989999986530e-04
37070000 1.4247170000025733e-04
37080000 1.4243350000064936e-04
37090000 1.4239540000104967e-04
37100000 1.4235710000143342e-04
37110000 1.4231910000006565e-04
37120000 1.4228100000046595e-04
37130000 1.4224290000086626e-04
37140000 1.4220490000127484e-04
37150000 1.4216689999990706e-04
37160000 1.4212890000031564e-04
37170000 1.4209090000072422e-04
37180000 1.4205300000114107e-04
37190000 1.4201490000154138e-04
37200000 1.4197700000018187e-04
37210000 1.4193910000059873e-04
37220000 1.4190130000102386e-04
37230000 1.4186350000144898e-04
37240000 1.4182560000008948e-04
37250000 1.4178790000052288e-04
37260000 1.4175010000094801e-04
37270000 1.4171220000136486e-04
37280000 1.4167450000002191e-04
37290000 1.4163660000043876e-04
37300000 1.4159900000088044e-04
37310000 1.4156140000132211e-04
37320000 1.4152359999997088e-04
37330000 1.4148590000040429e-04
37340000 1.4144840000085424e-04
37350000 1.4141070000128764e-04
37360000 1.4137309999995296e-04
37370000 1.4133560000040291e-04
37380000 1.4129780000082803e-04
37390000 1.4126050000129453e-04
37400000 1.4122279999995158e-04
37410000 1.4118530000040153e-04
37420000 1.4114790000085975e-04
37430000 1.4111040000130970e-04
37440000 1.4107289999998329e-04
37450000 1.4103550000044152e-04
37460000 1.4099810000089974e-04
37470000 1.4096070000135796e-04
37480000 1.4092340000004810e-04
37490000 1.4088610000051460e-04
37500000 1.4084880000098110e-04
37510000 1.4081140000143932e-04
37520000 1.4077410000012947e-04
37530000 1.4073690000060424e-04
37540000 1.4069970000107901e-04
37550000 1.4066250000155378e-04
37560000 1.4062530000025220e-04
37570000 1.4058800000071869e-04
37580000 1.4055090000120174e-04
37590000 1.4051369999990015e-04
37600000 1.4047660000038320e-04
37610000 1.4043950000086625e-04
37620000 1.4040250000135757e-04
37630000 1.4036540000006426e-04
37640000 1.4032820000053903e-04
37650000 1.4029130000103862e-04
37660000 1.4025420000152167e-04
37670000 1.4021720000023663e-04
37680000 1.4018030000073622e-04
37690000 1.4014330000122754e-04
37700000 1.4010639999995078e-04
37710000 1.4006940000044210e-04
37720000 1.4003250000094170e-04
37730000 1.3999570000144956e-04
37740000 1.3995870000016453e-04
37750000 1.3992200000068067e-04
37760000 1.3988520000118854e-04
37770000 1.3984829999991177e-04
37780000 1.3981170000043619e-04
37790000 1.3977480000093578e-04
37800000 1.3973820000146020e-04
37810000 1.3970140000019171e-04
37820000 1.3966480000071613e-04
37830000 1.3962800000122400e-04
37840000 1.3959129999996378e-04
37850000 1.3955480000049647e-04
37860000 1.3951810000101261e-04
37870000 1.3948150000153703e-04
37880000 1.3944510000030164e-04
37890000 1.3940840000081778e-04
37900000 1.3937190000135047e-04
37910000 1.3933550000011508e-04
37920000 1.3929880000063122e-04
37930000 1.3926240000117218e-04
37940000 1.3922589999992852e-04
37950000 1.3918950000046948e-04
37960000 1.3915300000100217e-04
37970000 1.3911660000154313e-04
37980000 1.3908030000031602e-04
37990000 1.3904390000085698e-04
38000000 1.3900760000140622e-04
38010000 1.3897110000016255e-04
38020000 1.3893490000072006e-04
38030000 1.3889870000127758e-04
38040000 1.3886230000004218e-04
38050000 1.3882600000059142e-04
38060000 1.3878980000114893e-04
38070000 1.3875359999993009e-04
38080000 1.3871750000049587e-04
38090000 1.3868130000105339e-04
38100000 1.3864519999984282e-04
38110000 1.3860900000040033e-04
38120000 1.3857290000096611e-04
38130000 1.3853670000152363e-04
38140000 1.3850070000032133e-04
38150000 1.3846470000089539e-04
38160000 1.3842860000146118e-04
38170000 1.3839260000025888e-04
38180000 1.3835650000082467e-04
38190000 1.3832060000140700e-04
38200000 1.3828460000020470e-04
38210000 1.3824870000078704e-04
38220000 1.3821270000136110e-04
38230000 1.3817680000016708e-04
38240000 1.3814090000074941e-04
38250000 1.3810490000132347e-04
38260000 1.3806920000014600e-04
38270000 1.3803340000073661e-04
38280000 1.3799760000132721e-04
38290000 1.3796180000014147e-04
38300000 1.3792600000073207e-04
38310000 1.3789010000131441e-04
38320000 1.3785450000014521e-04
38330000 1.3781870000073582e-04
38340000 1.3778300000133470e-04
38350000 1.3774740000016550e-04
38360000 1.3771160000075611e-04
38370000 1.3767600000136326e-04
38380000 1.3764030000018579e-04
38390000 1.3760470000079295e-04
38400000 1.3756900000139183e-04
38410000 1.3753350000023090e-04
38420000 1.3749790000083806e-04
38430000 1.3746230000144521e-04
38440000 1.3742690000029256e-04
38450000 1.3739130000089972e-04
38460000 1.3735590000152342e-04
38470000 1.3732040000036250e-04
38480000 1.3728500000098620e-04
38490000 1.3724950000160163e-04
38500000 1.3721420000045725e-04
38510000 1.3717880000108096e-04
38520000 1.3714339999992831e-04
38530000 1.3710810000056028e-04
38540000 1.3707280000119226e-04
38550000 1.3703750000004788e-04
38560000 1.3700220000067986e-04
38570000 1.3696680000130357e-04
38580000 1.3693170000017574e-04
38590000 1.3689620000079117e-04
38600000 1.3686110000143970e-04
38610000 1.3682590000030359e-04
38620000 1.3679070000094384e-04
38630000 1.3675550000158410e-04
38640000 1.3672030000044799e-04
38650000 1.3668520000109652e-04
38660000 1.3664999999996041e-04
38670000 1.3661500000061721e-04
38680000 1.3658000000127402e-04
38690000 1.3654470000012964e-04
38700000 1.3650980000079471e-04
38710000 1.3647480000145151e-04
38720000 1.3643980000033196e-04
38730000 1.3640480000098876e-04
38740000 1.3636989999987748e-04
38750000 1.3633490000053428e-04
38760000 1.3629980000118280e-04
38770000 1.3626510000008807e-04
38780000 1.3623010000074487e-04
38790000 1.3619520000140994e-04
38800000 1.3616040000030694e-04
38810000 1.3612550000097201e-04
38820000 1.3609069999986900e-04
38830000 1.3605570000052580e-04
38840000 1.3602100000120743e-04
38850000 1.3598630000011269e-04
38860000 1.3595140000077777e-04
38870000 1.3591670000145939e-04
38880000 1.3588200000036466e-04
38890000 1.3584730000104628e-04
38900000 1.3581259999995154e-04
38910000 1.3577790000063317e-04
38920000 1.3574320000131479e-04
38930000 1.3570870000023660e-04
38940000 1.3567400000091823e-04
38950000 1.3563939999983177e-04
38960000 1.3560490000052994e-04
38970000 1.3557020000121156e-04
38980000 1.3553570000013337e-04
38990000 1.3550130000083982e-04
39000000 1.3546680000153799e-04
39010000 1.3543220000045153e-04
39020000 1.3539770000114970e-04
39030000 1.3536330000007979e-04
39040000 1.3532880000077796e-04
39050000 1.3529450000149268e-04
39060000 1.3526010000042277e-04
39070000 1.3522570000112921e-04
39080000 1.3519130000005930e-04
39090000 1.3515700000077402e-04
39100000 1.3512270000148874e-04
39110000 1.3508830000041883e-04
39120000 1.3505400000113355e-04
39130000 1.3501970000007191e-04
39140000 1.3498550000079490e-04
39150000 1.3495120000150962e-04
39160000 1.3491700000045626e-04
39170000 1.3488280000117925e-04
39180000 1.3484860000012588e-04
39190000 1.3481440000084888e-04
39200000 1.3478030000158014e-04
39210000 1.3474600000051851e-04
39220000 1.3471200000125805e-04
39230000 1.3467790000021296e-04
39240000 1.3464380000094422e-04
39250000 1.3460969999989914e-04
39260000 1.3457570000063868e-04
39270000 1.3454160000136994e-04
39280000 1.3450750000032485e-04
39290000 1.3447360000107267e-04
39300000 1.3443950000002758e-04
39310000 1.3440560000077539e-04
39320000 1.3437160000151493e-04
39330000 1.3433780000049467e-04
39340000 1.3430370000122593e-04
39350000 1.3426990000020567e-04
39360000 1.3423600000095348e-04
39370000 1.3420219999993321e-04
39380000 1.3416840000068930e-04
39390000 1.3413460000144539e-04
39400000 1.3410060000040858e-04
39410000 1.3406680000116467e-04
39420000 1.3403310000015267e-04
39430000 1.3399930000090876e-04
39440000 1.3396559999989677e-04
39450000 1.3393190000066113e-04
39460000 1.3389820000142549e-04
39470000 1.3386440000040523e-04
39480000 1.3383070000116959e-04
39490000 1.3379710000016587e-04
39500000 1.3376340000093023e-04
39510000 1.3372979999992651e-04
39520000 1.3369610000069088e-04
39530000 1.3366250000146351e-04
39540000 1.3362900000046807e-04
39550000 1.3359550000124898e-04
39560000 1.3356190000024526e-04
39570000 1.3352840000102617e-04
39580000 1.3349480000002245e-04
39590000 1.3346140000081164e-04
39600000 1.3342790000159255e-04
39610000 1.3339440000059710e-04
39620000 1.3336090000137801e-04
39630000 1.3332770000040739e-04
39640000 1.3329420000118830e-04
39650000 1.3326070000019286e-04
39660000 1.3322740000099031e-04
39670000 1.3319420000001969e-04
39680000 1.3316080000080888e-04
39690000 1.3312740000159806e-04
39700000 1.3309410000061916e-04
39710000 1.3306080000141662e-04
39720000 1.3302760000044600e-04
39730000 1.3299430000124346e-04
39740000 1.3296100000026456e-04
39750000 1.3292790000107857e-04
39760000 1.3289470000010795e-04
39770000 1.3286150000091368e-04
39780000 1.3282829999994306e-04
39790000 1.3279510000074879e-04
39800000 1.3276200000156280e-04
39810000 1.3272890000060045e-04
39820000 1.3269580000141445e-04
39830000 1.3266270000045211e-04
39840000 1.3262970000127439e-04
39850000 1.3259660000031204e-04
39860000 1.3256350000112604e-04
39870000 1.3253050000017197e-04
39880000 1.3249770000101080e-04
39890000 1.3246460000004845e-04
39900000 1.3243160000087073e-04
39910000 1.3239859999991666e-04
39920000 1.3236550000073066e-04
39930000 1.3233270000156949e-04
39940000 1.3229980000062369e-04
39950000 1.3226680000144597e-04
39960000 1.3223400000050844e-04
39970000 1.3220110000133900e-04
39980000 1.3216820000039320e-04
39990000 1.3213540000123203e-04
40000000 1.3210260000029450e-04
40010000 1.3206990000114160e-04
40020000 1.3203710000020408e-04
40030000 1.3200440000105118e-04
40040000 1.3197170000012193e-04
40050000 1.3193890000096076e-04
40060000 1.3190630000003978e-04
40070000 1.3187350000087861e-04
40080000 1.3184079999994935e-04
40090000 1.3180820000080473e-04
40100000 1.3177549999987548e-04
40110000 1.3174290000073086e-04
40120000 1.3171030000158623e-04
40130000 1.3167780000067353e-04
40140000 1.3164500000151236e-04
40150000 1.3161250000059965e-04
40160000 1.3158000000146330e-04
40170000 1.3154750000055060e-04
40180000 1.3151490000140598e-04
40190000 1.3148250000050155e-04
40200000 1.3145000000136520e-04
40210000 1.3141750000045249e-04
40220000 1.3138500000131614e-04
40230000 1.3135260000041171e-04
40240000 1.3132020000128364e-04
40250000 1.3128780000037921e-04
40260000 1.3125540000125113e-04
40270000 1.3122300000034670e-04
40280000 1.3119070000122690e-04
40290000 1.3115840000033074e-04
40300000 1.3112600000120267e-04
40310000 1.3109380000031479e-04
40320000 1.3106140000118671e-04
40330000 1.3102920000029883e-04
40340000 1.3099700000118730e-04
40350000 1.3096470000029115e-04
40360000 1.3093240000117135e-04
40370000 1.3090040000030001e-04
40380000 1.3086800000117194e-04
40390000 1.3083590000029233e-04
40400000 1.3080360000117253e-04
40410000 1.3077150000029292e-04
40420000 1.3073940000118967e-04
40430000 1.3070730000031006e-04
40440000 1.3067510000119853e-04
40450000 1.3064310000032719e-04
40460000 1.3061100000122394e-04
40470000 1.3057900000035261e-04
40480000 1.3054700000125763e-04
40490000 1.3051500000038629e-04
40500000 1.3048300000129132e-04
40510000 1.3045100000041998e-04
40520000 1.3041910000133328e-04
40530000 1.3038710000046194e-04
40540000 1.3035500000135869e-04
40550000 1.3032310000049563e-04
40560000 1.3029120000140892e-04
40570000 1.3025940000055414e-04
40580000 1.3022740000145916e-04
40590000 1.3019560000060437e-04
40600000 1.3016360000150939e-04
40610000 1.3013190000066288e-04
40620000 1.3010020000159273e-04
40630000 1.3006820000072139e-04
40640000 1.3003649999987488e-04
40650000 1.3000460000078817e-04
40660000 1.2997299999994993e-04
40670000 1.2994120000087150e-04
40680000 1.2990950000002499e-04
40690000 1.2987780000095484e-04
40700000 1.2984610000010832e-04
40710000 1.2981450000104644e-04
40720000 1.2978270000019165e-04
40730000 1.2975110000112977e-04
40740000 1.2971950000029153e-04
40750000 1.2968790000122965e-04
40760000 1.2965640000039969e-04
40770000 1.2962480000133780e-04
40780000 1.2959320000049956e-04
40790000 1.2956160000143768e-04
40800000 1.2953010000060772e-04
40810000 1.2949860000155411e-04
40820000 1.2946700000071587e-04
40830000 1.2943549999988591e-04
40840000 1.2940410000084057e-04
40850000 1.2937260000001061e-04
40860000 1.2934120000096527e-04
40870000 1.2930980000014358e-04
40880000 1.2927830000108997e-04
40890000 1.2924700000027656e-04
40900000 1.2921560000123122e-04
40910000 1.2918420000040953e-04
40920000 1.2915280000136420e-04
40930000 1.2912150000055078e-04
40940000 1.2909030000152200e-04
40950000 1.2905890000070031e-04
40960000 1.2902759999988689e-04
40970000 1.2899630000084983e-04
40980000 1.2896500000003641e-04
40990000 1.2893370000099935e-04
41000000 1.2890260000020248e-04
41010000 1.2887140000117370e-04
41020000 1.2884010000036028e-04
41030000 1.2880890000133149e-04
41040000 1.2877780000053463e-04
41050000 1.2874660000150584e-04
41060000 1.2871550000070897e-04
41070000 1.2868429999990383e-04
41080000 1.2865320000088332e-04
41090000 1.2862230000010300e-04
41100000 1.2859110000107421e-04
41110000 1.2856000000027734e-04
41120000 1.2852900000126510e-04
41130000 1.2849800000047651e-04
41140000 1.2846700000146427e-04
41150000 1.2843590000066740e-04
41160000 1.2840499999988708e-04
41170000 1.2837400000087484e-04
41180000 1.2834310000009452e-04
41190000 1.2831210000108229e-04
41200000 1.2828120000030196e-04
41210000 1.2825030000129800e-04
41220000 1.2821940000051768e-04
41230000 1.2818850000151372e-04
41240000 1.2815760000073340e-04
41250000 1.2812669999995308e-04
41260000 1.2809590000095739e-04
41270000 1.2806510000018534e-04
41280000 1.2803420000118138e-04
41290000 1.2800350000041760e-04
41300000 1.2797270000142191e-04
41310000 1.2794190000064987e-04
41320000 1.2791129999989437e-04
41330000 1.2788050000089868e-04
41340000 1.2784970000012663e-04
41350000 1.2781900000113922e-04
41360000 1.2778830000037544e-04
41370000 1.2775760000138803e-04
41380000 1.2772700000063253e-04
41390000 1.2769639999987703e-04
41400000 1.2766580000089789e-04
41410000 1.2763510000013412e-04
41420000 1.2760450000115497e-04
41430000 1.2757390000039948e-04
41440000 1.2754340000142861e-04
41450000 1.2751280000067311e-04
41460000 1.2748229999992589e-04
41470000 1.2745180000095502e-04
41480000 1.2742120000019952e-04
41490000 1.2739080000123693e-04
41500000 1.2736020000048143e-04
41510000 1.2732970000151056e-04
41520000 1.2729930000077161e-04
41530000 1.2726900000004093e-04
41540000 1.2723840000106179e-04
41550000 1.2720810000033111e-04
41560000 1.2717770000136852e-04
41570000 1.2714730000062957e-04
41580000 1.2711679999988235e-04
41590000 1.2708670000094457e-04
41600000 1.2705620000019735e-04
41610000 1.2702590000124303e-04
41620000 1.2699560000051235e-04
41630000 1.2696520000154976e-04
41640000 1.2693490000081908e-04
41650000 1.2690470000009668e-04
41660000 1.2687450000115064e-04
41670000 1.2684420000041996e-04
41680000 1.2681410000148219e-04
41690000 1.2678380000075151e-04
41700000 1.2675360000002911e-04
41710000 1.2672340000108306e-04
41720000 1.2669330000036894e-04
41730000 1.2666320000143116e-04
41740000 1.2663300000070876e-04
41750000 1.2660289999999463e-04
41760000 1.2657290000106514e-04
41770000 1.2654270000034273e-04
41780000 1.2651260000140496e-04
41790000 1.2648260000069911e-04
41800000 1.2645249999998498e-04
41810000 1.2642250000105548e-04
41820000 1.2639240000034135e-04
41830000 1.2636250000142013e-04
41840000 1.2633240000070600e-04
41850000 1.2630240000000015e-04
41860000 1.2627250000107892e-04
41870000 1.2624250000037307e-04
41880000 1.2621260000145185e-04
41890000 1.2618260000074599e-04
41900000 1.2615290000006496e-04
41910000 1.2612290000113546e-04
41920000 1.2609300000043788e-04
41930000 1.2606330000153321e-04
41940000 1.2603330000082735e-04
41950000 1.2600350000013805e-04
41960000 1.2597380000123337e-04
41970000 1.2594390000053579e-04
41980000 1.2591409999984648e-04
41990000 1.2588430000093354e-04
42000000 1.2585460000025250e-04
42010000 1.2582480000133955e-04
42020000 1.2579510000065852e-04
42030000 1.2576549999998576e-04
42040000 1.2573560000106454e-04
42050000 1.2570600000039178e-04
42060000 1.2567630000148711e-04
42070000 1.2564650000079780e-04
42080000 1.2561710000014159e-04
42090000 1.2558740000123692e-04
42100000 1.2555780000056416e-04
42110000 1.2552809999988312e-04
42120000 1.2549850000098672e-04
42130000 1.2546900000032224e-04
42140000 1.2543940000142584e-04
42150000 1.2540980000075308e-04
42160000 1.2538030000008860e-04
42170000 1.2535080000120047e-04
42180000 1.2532130000053598e-04
42190000 1.2529179999987150e-04
42200000 1.2526230000098337e-04
42210000 1.2523280000031889e-04
42220000 1.2520340000143904e-04
42230000 1.2517390000077455e-04
42240000 1.2514450000011834e-04
42250000 1.2511510000123849e-04
42260000 1.2508580000059055e-04
42270000 1.2505639999993434e-04
42280000 1.2502690000104622e-04
42290000 1.2499760000039828e-04
42300000 1.2496830000152670e-04
42310000 1.2493890000087049e-04
42320000 1.2490970000023083e-04
42330000 1.2488030000135097e-04
42340000 1.2485100000070304e-04
42350000 1.2482180000006338e-04
42360000 1.2479250000119180e-04
42370000 1.2476320000054386e-04
42380000 1.2473399999990420e-04
42390000 1.2470500000105744e-04
42400000 1.2467570000040951e-04
42410000 1.2464640000153793e-04
42420000 1.2461730000090654e-04
42430000 1.2458810000026688e-04
42440000 1.2455900000141185e-04
42450000 1.2452980000077218e-04
42460000 1.2450070000014080e-04
42470000 1.2447170000129404e-04
42480000 1.2444250000065438e-04
42490000 1.2441350000003126e-04
42500000 1.2438440000117623e-04
42510000 1.2435540000055312e-04
42520000 1.2432629999992173e-04
42530000 1.2429730000107497e-04
42540000 1.2426830000045186e-04
42550000 1.2423930000160510e-04
42560000 1.2421020000097371e-04
42570000 1.2418140000036715e-04
42580000 1.2415230000151212e-04
42590000 1.2412330000088900e-04
42600000 1.2409430000026589e-04
42610000 1.2406550000143568e-04
42620000 1.2403660000082084e-04
42630000 1.2400770000020600e-04
42640000 1.2397880000136752e-04
42650000 1.2394990000075268e-04
42660000 1.2392110000014611e-04
42670000 1.2389230000131590e-04
42680000 1.2386350000070934e-04
42690000 1.2383470000010277e-04
42700000 1.2380590000127256e-04
42710000 1.2377710000066600e-04
42720000 1.2374830000005943e-04
42730000 1.2371950000122922e-04
42740000 1.2369080000063093e-04
42750000 1.2366210000003264e-04
42760000 1.2363340000121070e-04
42770000 1.2360470000061241e-04
42780000 1.2357600000001412e-04
42790000 1.2354720000118391e-04
42800000 1.2351860000059389e-04
42810000 1.2349000000000387e-04
42820000 1.2346130000118194e-04
42830000 1.2343270000059192e-04
42840000 1.2340410000000190e-04
42850000 1.2337550000118824e-04
42860000 1.2334690000059823e-04
42870000 1.2331830000000821e-04
42880000 1.2328980000120282e-04
42890000 1.2326120000061280e-04
42900000 1.2323270000003106e-04
42910000 1.2320420000122567e-04
42920000 1.2317580000065220e-04
42930000 1.2314730000007046e-04
42940000 1.2311880000126507e-04
42950000 1.2309030000068333e-04
42960000 1.2306190000010986e-04
42970000 1.2303340000130447e-04
42980000 1.2300500000073100e-04
42990000 1.2297650000014926e-04
43000000 1.2294820000136042e-04
43010000 1.2291980000078695e-04
43020000 1.2289140000021348e-04
43030000 1.2286310000142464e-04
43040000 1.2283470000085117e-04
43050000 1.2280640000028598e-04
43060000 1.2277810000149714e-04
43070000 1.2274980000093194e-04
43080000 1.2272150000036675e-04
43090000 1.2269320000157791e-04
43100000 1.2266490000101271e-04
43110000 1.2263660000044752e-04
43120000 1.2260839999989059e-04
43130000 1.2258020000111003e-04
43140000 1.2255200000055311e-04
43150000 1.2252379999999619e-04
43160000 1.2249560000121562e-04
43170000 1.2246750000066697e-04
43180000 1.2243920000010178e-04
43190000 1.2241110000132949e-04
43200000 1.2238300000078084e-04
43210000 1.2235490000023219e-04
43220000 1.2232670000145163e-04
43230000 1.2229870000091125e-04
43240000 1.2227060000036261e-04
43250000 1.2224240000158204e-04
43260000 1.2221450000104994e-04
43270000 1.2218640000050129e-04
43280000 1.2215839999996092e-04
43290000 1.2213030000118863e-04
43300000 1.2210240000065653e-04
43310000 1.2207450000012443e-04
43320000 1.2204650000136041e-04
43330000 1.2201850000082004e-04
43340000 1.2199060000028794e-04
43350000 1.2196270000153220e-04
43360000 1.2193470000099182e-04
43370000 1.2190680000045973e-04
43380000 1.2187889999992763e-04
43390000 1.2185110000118016e-04
43400000 1.2182310000063978e-04
43410000 1.2179540000012423e-04
43420000 1.2176740000136022e-04
43430000 1.2173960000083639e-04
43440000 1.2171190000032084e-04
43450000 1.2168400000156510e-04
43460000 1.2165610000103300e-04
43470000 1.2162840000051744e-04
43480000 1.2160059999999362e-04
43490000 1.2157280000124615e-04
43500000 1.2154520000073887e-04
43510000 1.2151730000020677e-04
43520000 1.2148970000147585e-04
43530000 1.2146190000095203e-04
43540000 1.2143430000044475e-04
43550000 1.2140649999992092e-04
43560000 1.2137890000119000e-04
43570000 1.2135120000067445e-04
43580000 1.2132350000015890e-04
43590000 1.2129580000141971e-04
43600000 1.2126830000092070e-04
43610000 1.2124060000040515e-04
43620000 1.2121309999990615e-04
43630000 1.2118550000117523e-04
43640000 1.2115800000067622e-04
43650000 1.2113040000016895e-04
43660000 1.2110290000144630e-04
43670000 1.2107530000093902e-04
43680000 1.2104790000044829e-04
43690000 1.2102029999994102e-04
43700000 1.2099290000122664e-04
43710000 1.2096530000071937e-04
43720000 1.2093790000022864e-04
43730000 1.2091050000151427e-04
43740000 1.2088310000102354e-04
43750000 1.2085550000051626e-04
43760000 1.2082810000002553e-04
43770000 1.2080070000131116e-04
43780000 1.2077330000082043e-04
43790000 1.2074590000032970e-04
43800000 1.2071859999984724e-04
43810000 1.2069120000113287e-04
43820000 1.2066380000064214e-04
43830000 1.2063650000015969e-04
43840000 1.2060920000145359e-04
43850000 1.2058180000096286e-04
43860000 1.2055460000048868e-04
43870000 1.2052719999999795e-04
43880000 1.2050010000130840e-04
43890000 1.2047280000082594e-04
43900000 1.2044550000034349e-04
43910000 1.2041829999986930e-04
43920000 1.2039110000117148e-04
43930000 1.2036390000069730e-04
43940000 1.2033670000022312e-04
43950000 1.2030950000152529e-04
43960000 1.2028230000105111e-04
43970000 1.2025520000058521e-04
43980000 1.2022810000011930e-04
43990000 1.2020090000142147e-04
44000000 1.2017370000094729e-04
44010000 1.2014670000048966e-04
44020000 1.2011960000002375e-04
44030000 1.2009250000133420e-04
44040000 1.2006550000087657e-04
44050000 1.2003840000041066e-04
44060000 1.2001129999994475e-04
44070000 1.1998430000126348e-04
44080000 1.1995720000079757e-04
44090000 1.1993020000033994e-04
44100000 1.1990319999988230e-04
44110000 1.1987630000120930e-04
44120000 1.1984920000074339e-04
44130000 1.1982230000029404e-04
44140000 1.1979539999984468e-04
44150000 1.1976840000116340e-04
44160000 1.1974150000071404e-04
44170000 1.1971460000026468e-04
44180000 1.1968780000159995e-04
44190000 1.1966080000114232e-04
44200000 1.1963390000069296e-04
44210000 1.1960700000024360e-04
44220000 1.1958020000157887e-04
44230000 1.1955340000113779e-04
44240000 1.1952660000069670e-04
44250000 1.1949980000025562e-04
44260000 1.1947300000159089e-04
44270000 1.1944610000114153e-04
44280000 1.1941940000070872e-04
44290000 1.1939260000026763e-04
44300000 1.1936580000160291e-04
44310000 1.1933910000117010e-04
44320000 1.1931240000073728e-04
44330000 1.1928570000030447e-04
44340000 1.1925889999986339e-04
44350000 1.1923220000120693e-04
44360000 1.1920550000077412e-04
44370000 1.1917880000034131e-04
44380000 1.1915219999991677e-04
44390000 1.1912560000126859e-04
44400000 1.1909890000083578e-04
44410000 1.1907230000041125e-04
44420000 1.1904569999998671e-04
44430000 1.1901910000133853e-04
44440000 1.1899250000091399e-04
44450000 1.1896590000048946e-04
44460000 1.1893940000007319e-04
44470000 1.1891280000142501e-04
44480000 1.1888630000100875e-04
44490000 1.1885980000059249e-04
44500000 1.1883330000017622e-04
44510000 1.1880680000153632e-04
44520000 1.1878030000112005e-04
44530000 1.1875370000069552e-04
44540000 1.1872730000028753e-04
44550000 1.1870089999987954e-04
44560000 1.1867440000123963e-04
44570000 1.1864800000083164e-04
44580000 1.1862160000042365e-04
44590000 1.1859520000001567e-04
44600000 1.1856880000138403e-04
44610000 1.1854240000097604e-04
44620000 1.1851600000056806e-04
44630000 1.1848970000016834e-04
44640000 1.1846330000153671e-04
44650000 1.1843700000113699e-04
44660000 1.1841060000072900e-04
44670000 1.1838430000032929e-04
44680000 1.1835799999992958e-04
44690000 1.1833180000131449e-04
44700000 1.1830550000091478e-04
44710000 1.1827920000051506e-04
44720000 1.1825290000011535e-04
44730000 1.1822670000150026e-04
44740000 1.1820050000110882e-04
44750000 1.1817420000070911e-04
44760000 1.1814800000031767e-04
44770000 1.1812189999993450e-04
44780000 1.1809560000131114e-04
44790000 1.1806950000092797e-04
44800000 1.1804330000053653e-04
44810000 1.1801720000015337e-04
44820000 1.1799100000153828e-04
44830000 1.1796490000115512e-04
44840000 1.1793890000078022e-04
44850000 1.1791270000038878e-04
44860000 1.1788660000000561e-04
44870000 1.1786050000139880e-04
44880000 1.1783440000101564e-04
44890000 1.1780840000064075e-04
44900000 1.1778230000025758e-04
44910000 1.1775639999989096e-04
44920000 1.1773030000128415e-04
44930000 1.1770440000091753e-04
44940000 1.1767830000053436e-04
44950000 1.1765230000015947e-04
44960000 1.1762620000155266e-04
44970000 1.1760030000118604e-04
44980000 1.1757440000081942e-04
44990000 1.1754840000044453e-04
45000000 1.1752240000006964e-04
45010000 1.1749660000148765e-04
45020000 1.1747070000112103e-04
45030000 1.1744470000074614e-04
45040000 1.1741880000037952e-04
45050000 1.1739290000001290e-04
45060000 1.1736710000143091e-04
45070000 1.1734130000107257e-04
45080000 1.1731540000070595e-04
45090000 1.1728960000034760e-04
45100000 1.1726379999998926e-04
45110000 1.1723800000140727e-04
45120000 1.1721220000104893e-04
45130000 1.1718650000069886e-04
45140000 1.1716070000034051e-04
45150000 1.1713489999998217e-04
45160000 1.1710920000140845e-04
45170000 1.1708340000105011e-04
45180000 1.1705770000070004e-04
45190000 1.1703200000034997e-04
45200000 1.1700629999999990e-04
45210000 1.1698060000142618e-04
45220000 1.1695500000108439e-04
45230000 1.1692930000073432e-04
45240000 1.1690370000039252e-04
45250000 1.1687800000004245e-04
45260000 1.1685230000146873e-04
45270000 1.1682680000113521e-04
45280000 1.1680120000079341e-04
45290000 1.1677550000044334e-04
45300000 1.1675000000010982e-04
45310000 1.1672440000154438e-04
45320000 1.1669880000120259e-04
45330000 1.1667330000086906e-04
45340000 1.1664770000052727e-04
45350000 1.1662220000019374e-04
45360000 1.1659659999985195e-04
45370000 1.1657110000129478e-04
45380000 1.1654550000095298e-04
45390000 1.1652010000062774e-04
45400000 1.1649460000029421e-04
45410000 1.1646909999996069e-04
45420000 1.1644370000141180e-04
45430000 1.1641820000107828e-04


==> data/hubbard_n16.dat <==
iteration energy_diff
10000 5.0830059300000840e-02
20000 2.5154004700000954e-02
30000 1.5389365600000815e-02
40000 1.0383637300000359e-02
50000 7.4076313999995591e-03
60000 5.4868809999994994e-03
70000 4.1723134999998024e-03
80000 3.2410184000006836e-03
90000 2.5588007000010293e-03
100000 2.0422553000010168e-03
110000 1.6500380000010750e-03
120000 1.3432288999997155e-03
130000 1.1026637000011164e-03
140000 9.0923930000030850e-04
150000 7.5498720000055641e-04
160000 6.2913260000030391e-04
170000 5.2622169999949620e-04
180000 4.4192070000015349e-04
190000 3.7196989999976893e-04
200000 3.1364140000000873e-04
210000 2.6503449999992768e-04
220000 2.2438789999945641e-04
230000 1.9032440000010808e-04
240000 1.6148040000096842e-04
250000 1.3721770000074685e-04
260000 1.1660800000079519e-04
270000 9.9106600000453682e-05
280000 8.4205700000339334e-05
290000 7.1532599999812874e-05
300000 6.0753199999652452e-05
310000 5.1562099999458155e-05
320000 4.3629500000363919e-05
330000 3.6892600000726361e-05
340000 3.1106799999847112e-05
350000 2.6124699999741097e-05
360000 2.1855700000017464e-05
370000 1.8174200000942164e-05
380000 1.5037200000733719e-05
390000 1.2330300000584771e-05
400000 9.9912000006696644e-06
410000 7.9977000009279209e-06
420000 6.2811000010043472e-06
430000 4.7930000004470230e-06
440000 3.5021000002188885e-06
450000 2.3961000010785938e-06
460000 1.4315999994352069e-06
470000 6.0320000017100028e-07
480000 nan
490000 nan
500000 nan
510000 nan
520000 nan
530000 nan
540000 nan
550000 nan
560000 nan
570000 nan
580000 nan
590000 nan
600000 nan
610000 nan
620000 nan
630000 nan
640000 nan
650000 nan
660000 nan
670000 nan
680000 nan
690000 nan
700000 nan
710000 nan
720000 nan
730000 nan
740000 nan
750000 nan
760000 nan
770000 nan
780000 nan
790000 nan
800000 nan
810000 nan
820000 nan
830000 nan
840000 nan
850000 nan
860000 nan
870000 nan
880000 nan
890000 nan
900000 nan
910000 nan
920000 nan
930000 nan
940000 nan
950000 nan
960000 nan
970000 nan
980000 nan
990000 nan
1000000 nan
1010000 nan
1020000 nan
1030000 nan
1040000 nan
1050000 nan
1060000 nan
1070000 nan

